Prediction of Optimal Drug Schedules for Controlling Autophagy

The effects of molecularly targeted drug perturbations on cellular activities and fates are difficult to predict using intuition alone because of the complex behaviors of cellular regulatory networks. An approach to overcoming this problem is to develop mathematical models for predicting drug effects. Such an approach beckons for co-development of computational methods for extracting insights useful for guiding therapy selection and optimizing drug scheduling. Here, we present and evaluate a generalizable strategy for identifying drug dosing schedules that minimize the amount of drug needed to achieve sustained suppression or elevation of an important cellular activity/process, the recycling of cytoplasmic contents through (macro)autophagy. Therapeutic targeting of autophagy is currently being evaluated in diverse clinical trials but without the benefit of a control engineering perspective. Using a nonlinear ordinary differential equation (ODE) model that accounts for activating and inhibiting influences among protein and lipid kinases that regulate autophagy (MTORC1, ULK1, AMPK and VPS34) and methods guaranteed to find locally optimal control strategies, we find optimal drug dosing schedules (open-loop controllers) for each of six classes of drugs and drug pairs. Our approach is generalizable to designing monotherapy and multi therapy drug schedules that affect different cell signaling networks of interest.

==> autoph_MWE/iguess/phase1/sys.dat <==
0	0.0028	0.8307	0.5463	0.9474	37.8944	0	0	3.20274e-05	
1.0084	0.00279856	0.830702	0.54629	0.947404	37.8946	1.1152e-05	1.12405e-05	8.09677e-06	
2.01681	0.00279756	0.8307	0.546281	0.947404	37.8947	1.52656e-05	1.55108e-05	5.21232e-06	
3.02521	0.00279685	0.830695	0.546274	0.947404	37.8949	1.81591e-05	1.86001e-05	4.18203e-06	
4.03361	0.00279636	0.83069	0.546269	0.947404	37.895	2.0512e-05	2.11788e-05	3.62978e-06	
5.04202	0.00279601	0.830685	0.546264	0.947404	37.8951	2.25436e-05	2.34615e-05	3.28145e-06	
6.05042	0.00279576	0.830681	0.546261	0.947404	37.8952	2.43579e-05	2.55493e-05	3.04166e-06	
7.05882	0.00279559	0.830677	0.546258	0.947403	37.8953	2.60145e-05	2.74995e-05	2.8677e-06	
8.06723	0.00279547	0.830674	0.546256	0.947403	37.8954	2.75509e-05	2.93481e-05	2.73729e-06	
9.07563	0.00279539	0.830672	0.546255	0.947403	37.8954	2.89932e-05	3.11199e-05	2.63761e-06	
10.084	0.00279533	0.83067	0.546254	0.947403	37.8955	3.03601e-05	3.28326e-05	2.56075e-06	
11.0924	0.00279529	0.830668	0.546253	0.947403	37.8956	3.1666e-05	3.44998e-05	2.50152e-06	
12.1008	0.00279526	0.830667	0.546252	0.947403	37.8956	3.2922e-05	3.61321e-05	2.45644e-06	
13.1092	0.00279524	0.830666	0.546252	0.947403	37.8957	3.41373e-05	3.77381e-05	2.42306e-06	
14.1176	0.00279523	0.830666	0.546251	0.947403	37.8957	3.53197e-05	3.93251e-05	2.39967e-06	
15.1261	0.00279522	0.830665	0.546251	0.947403	37.8958	3.64758e-05	4.08993e-05	2.38503e-06	
16.1345	0.00279521	0.830665	0.546251	0.947403	37.8958	3.76114e-05	4.24665e-05	2.37827e-06	
17.1429	0.0027952	0.830664	0.546251	0.947403	37.8958	3.87317e-05	4.40315e-05	2.37877e-06	
18.1513	0.0027952	0.830664	0.54625	0.947403	37.8958	3.98417e-05	4.55992e-05	2.38616e-06	
19.1597	0.0027952	0.830664	0.54625	0.947403	37.8959	4.09461e-05	4.71742e-05	2.40022e-06	
20.1681	0.0027952	0.830664	0.54625	0.947403	37.8959	4.20493e-05	4.87608e-05	2.42088e-06	
21.1765	0.0027952	0.830664	0.54625	0.947403	37.8959	4.31558e-05	5.03635e-05	2.44823e-06	
22.1849	0.0027952	0.830664	0.54625	0.947403	37.8959	4.427e-05	5.1987e-05	2.48247e-06	
23.1933	0.00279519	0.830664	0.54625	0.947403	37.896	4.53966e-05	5.36359e-05	2.52396e-06	
24.2017	0.00279519	0.830664	0.54625	0.947403	37.896	4.65405e-05	5.53153e-05	2.57322e-06	
25.2101	0.00279519	0.830664	0.54625	0.947403	37.896	4.77069e-05	5.70306e-05	2.63091e-06	
26.2185	0.00279519	0.830664	0.54625	0.947403	37.896	4.89014e-05	5.87877e-05	2.69791e-06	
27.2269	0.00279519	0.830664	0.54625	0.947403	37.896	5.01303e-05	6.05934e-05	2.77535e-06	
28.2353	0.00279519	0.830664	0.54625	0.947403	37.896	5.14006e-05	6.24551e-05	2.86465e-06	
29.2437	0.00279519	0.830664	0.54625	0.947403	37.896	5.27205e-05	6.43813e-05	2.96761e-06	
30.2521	0.00279519	0.830664	0.54625	0.947403	37.896	5.4099e-05	6.6382e-05	3.08653e-06	
31.2605	0.00279519	0.830664	0.54625	0.947403	37.896	5.55473e-05	6.84688e-05	3.22437e-06	
32.2689	0.00279519	0.830664	0.54625	0.947403	37.8961	5.70785e-05	7.06558e-05	3.38499e-06	
33.2773	0.00279519	0.830664	0.54625	0.947403	37.8961	5.87083e-05	7.29599e-05	3.5735e-06	
34.2857	0.00279519	0.830664	0.54625	0.947403	37.8961	6.04566e-05	7.54021e-05	3.79676e-06	
35.2941	0.00279519	0.830664	0.54625	0.947403	37.8961	6.23482e-05	7.80088e-05	4.06424e-06	
36.3025	0.00279519	0.830664	0.54625	0.947403	37.8961	6.44154e-05	8.08141e-05	4.38937e-06	
37.3109	0.00279519	0.830664	0.54625	0.947403	37.8961	6.67009e-05	8.38629e-05	4.79178e-06	
38.3193	0.00279519	0.830664	0.54625	0.947403	37.8961	6.92632e-05	8.72167e-05	5.30141e-06	
39.3277	0.00279519	0.830664	0.54625	0.947403	37.8961	7.2186e-05	9.09629e-05	5.96627e-06	
40.3361	0.00279519	0.830664	0.54625	0.947403	37.8961	7.55945e-05	9.52313e-05	6.86861e-06	
41.3445	0.00279519	0.830664	0.54625	0.947403	37.8961	7.9689e-05	0.000100229	8.16204e-06	
42.3529	0.00279519	0.830664	0.54625	0.947403	37.8961	8.48209e-05	0.000106317	1.01714e-05	
43.3613	0.00279519	0.830664	0.54625	0.947403	37.8961	9.25355e-05	0.000115057	1.8704e-05	
43.8655	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000100925	0.000124007	3.03506e-05	
44.3697	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000111147	0.000134845	3.44564e-05	
44.8739	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000123033	0.000147412	4.07976e-05	
45.3782	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000138582	0.000163717	6.27367e-05	
45.7143	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000155595	0.000181299	8.76534e-05	
46.0504	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000176368	0.000202714	0.000104775	
46.3866	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000202293	0.000229372	0.000135901	
46.7227	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000243286	0.000271213	0.000286236	
46.8908	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000288426	0.000316865	0.00047108	
47.0588	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000350432	0.000379484	0.000726647	
47.1709	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000416608	0.000446153	0.000989401	
47.2829	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000497003	0.000527137	0.00119936	
47.395	0.00279519	0.830664	0.54625	0.947403	37.8961	0.0006061	0.000636939	0.00192963	
47.479	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000744187	0.000775674	0.00297596	
47.563	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000965261	0.000997561	0.00541147	
47.6471	0.0027952	0.830664	0.54625	0.947403	37.8961	0.00244574	0.00247918	0.0815105	
47.7311	0.00279522	0.830664	0.546244	0.947403	37.8961	0.0484544	0.0484961	2.4958	
47.7983	0.00279762	0.83066	0.545996	0.947403	37.8961	0.227529	0.227682	1.72863	
47.8655	0.00280851	0.830638	0.545243	0.947403	37.8961	0.339931	0.340307	0.986165	
47.9328	0.00282716	0.830583	0.544181	0.947403	37.8961	0.394611	0.395273	0.578431	
48	0.00285001	0.830489	0.542985	0.947402	37.8961	0.420879	0.421859	0.396595	
48.0672	0.00287501	0.830353	0.541729	0.9474	37.8961	0.436575	0.437888	0.322293	
48.1345	0.00290137	0.830177	0.540437	0.947397	37.8961	0.449072	0.450729	0.293199	
48.2017	0.00292882	0.82996	0.539118	0.947394	37.8961	0.460693	0.462704	0.281365	
48.2689	0.00295732	0.829703	0.537773	0.94739	37.8961	0.472108	0.474482	0.276745	
48.3361	0.00298684	0.829408	0.536404	0.947384	37.8961	0.483569	0.486313	0.277582	
48.4034	0.00301743	0.829074	0.535012	0.947378	37.8961	0.495209	0.498333	0.26135	
48.4874	0.00305715	0.828604	0.533242	0.947368	37.8961	0.508236	0.511848	0.254791	
48.5714	0.00309848	0.828078	0.531444	0.947357	37.8961	0.521567	0.525679	0.25427	
48.6555	0.00314146	0.827495	0.529618	0.947344	37.8961	0.534725	0.53935	0.253541	
48.7395	0.00318613	0.826859	0.527766	0.94733	37.896	0.548008	0.553158	0.238614	
48.8515	0.00324833	0.825928	0.525262	0.947308	37.896	0.564096	0.569966	0.234301	
48.9636	0.00331352	0.824907	0.522724	0.947284	37.8959	0.580479	0.58709	0.226776	
49.0756	0.00338182	0.823799	0.520155	0.947256	37.8959	0.596808	0.60418	0.214236	
49.2437	0.00349019	0.821981	0.516254	0.947211	37.8958	0.619392	0.627945	0.20581	
49.4118	0.00360579	0.819984	0.512306	0.947159	37.8956	0.642567	0.652346	0.201549	
49.7479	0.00386031	0.815493	0.504294	0.947038	37.8953	0.689795	0.70216	0.215712	
50.084	0.0041486	0.810391	0.496175	0.946895	37.8947	0.73379	0.748918	0.213788	
50.4202	0.00447305	0.804737	0.488019	0.94673	37.894	0.776821	0.794883	0.211542	
50.7563	0.00483712	0.798583	0.479863	0.946542	37.893	0.820395	0.841558	0.210619	
51.0924	0.00524483	0.791973	0.471738	0.946331	37.8919	0.863423	0.887855	0.207691	
51.4286	0.00570016	0.784947	0.463674	0.946096	37.8904	0.905801	0.93367	0.205023	
51.7647	0.00620739	0.777539	0.455697	0.945837	37.8887	0.947854	0.979322	0.205105	
52.1008	0.00677128	0.769781	0.447825	0.945551	37.8867	0.989528	1.02476	0.199751	
52.437	0.0073966	0.761702	0.440077	0.945238	37.8844	1.03049	1.06964	0.199264	
52.605	0.00773391	0.757552	0.436253	0.94507	37.8831	1.0512	1.09237	0.192757	
52.7731	0.00808856	0.753331	0.432465	0.944895	37.8817	1.07184	1.11507	0.206279	
53.1092	0.00885273	0.744693	0.425	0.944522	37.8786	1.11162	1.1591	0.199531	
53.4454	0.00969434	0.735812	0.417694	0.944115	37.8751	1.15107	1.20294	0.19397	
53.6134	0.010146	0.731288	0.414102	0.943898	37.8732	1.17127	1.22539	0.190166	
53.7815	0.0106193	0.726713	0.410551	0.943672	37.8711	1.19077	1.24719	0.195239	
53.9496	0.0111149	0.722088	0.407043	0.943437	37.869	1.2103	1.26905	0.195076	
54.1176	0.0116336	0.717417	0.403578	0.943191	37.8667	1.22962	1.29074	0.193682	
54.2857	0.0121761	0.712702	0.400156	0.942935	37.8643	1.24855	1.31207	0.186785	
54.4538	0.0127432	0.707946	0.396777	0.942669	37.8618	1.26803	1.334	0.189255	
54.7899	0.0139542	0.698321	0.390154	0.942102	37.8563	1.30481	1.37577	0.188748	
55.1261	0.0152723	0.688563	0.38371	0.941488	37.8502	1.34152	1.41762	0.191154	
55.4622	0.0167038	0.678691	0.377446	0.940823	37.8435	1.377	1.45837	0.182168	
55.7983	0.0182542	0.668723	0.371363	0.940102	37.836	1.41147	1.49826	0.176618	
55.9664	0.0190758	0.663709	0.368389	0.93972	37.832	1.42957	1.51912	0.1778	
56.1345	0.0199294	0.658678	0.36546	0.939322	37.8278	1.44611	1.53845	0.175346	
56.2465	0.0205165	0.655316	0.363532	0.939048	37.8249	1.45797	1.55219	0.178421	
56.3585	0.0211184	0.651947	0.361623	0.938767	37.8219	1.46913	1.56524	0.173949	
56.4706	0.0217353	0.648573	0.359733	0.938478	37.8189	1.48011	1.57814	0.171521	
56.5826	0.0223672	0.645195	0.357864	0.938182	37.8157	1.49093	1.59088	0.16651	
56.6947	0.0230145	0.641812	0.356014	0.937877	37.8124	1.50088	1.60276	0.147971	
56.8067	0.0236771	0.638425	0.354186	0.937565	37.809	1.50737	1.6112	0.0835139	
56.9748	0.0246991	0.63334	0.351491	0.937081	37.8037	1.50962	1.61638	0.025767	
57.1429	0.0257531	0.628251	0.348858	0.936578	37.7982	1.50854	1.61824	0.00810837	
57.479	0.0279502	0.618074	0.343785	0.935511	37.7865	1.50354	1.61908	0.00166503	
57.8151	0.0302597	0.607918	0.338964	0.934361	37.7736	1.49796	1.61933	0.000735069	
58.1513	0.0326765	0.597802	0.334384	0.933121	37.7596	1.49228	1.61945	0.000408672	
58.4874	0.0351961	0.587746	0.330039	0.931787	37.7444	1.48656	1.61952	0.000207856	
58.9916	0.0391582	0.572808	0.32394	0.929597	37.719	1.47798	1.61957	0.000100649	
59.4958	0.0433241	0.558087	0.318319	0.927163	37.6903	1.46942	1.61959	4.40471e-05	
60.5042	0.0521893	0.529447	0.308407	0.921485	37.6217	1.45242	1.61961	1.68185e-05	
61.5126	0.0616237	0.502051	0.300104	0.914588	37.5355	1.4356	1.61962	1.00247e-05	
62.521	0.0714522	0.476028	0.293236	0.906302	37.4285	1.41898	1.61963	6.59684e-06	
63.5294	0.0815081	0.451429	0.287647	0.896462	37.297	1.40255	1.61963	4.64452e-06	
64.5378	0.0916456	0.42825	0.283205	0.884907	37.137	1.38631	1.61963	3.43909e-06	
65.5462	0.101748	0.406442	0.279791	0.871496	36.9445	1.37025	1.61963	2.65211e-06	
66.5546	0.111732	0.385937	0.277306	0.856109	36.7152	1.35439	1.61964	2.11823e-06	
67.563	0.121549	0.366652	0.275662	0.838663	36.4448	1.3387	1.61964	1.74703e-06	
68.5714	0.131183	0.348504	0.274783	0.819122	36.1293	1.3232	1.61964	1.48594e-06	
69.5798	0.140645	0.331415	0.274603	0.79751	35.7651	1.30787	1.61964	1.30294e-06	
70.5882	0.149967	0.315313	0.275066	0.773919	35.349	1.29273	1.61964	1.17798e-06	
71.5966	0.159192	0.300128	0.276121	0.748512	34.8787	1.27775	1.61964	1.09842e-06	
72.605	0.168372	0.285799	0.277725	0.721526	34.3528	1.26296	1.61964	1.05653e-06	
73.6134	0.177557	0.272266	0.279839	0.693254	33.7712	1.24833	1.61964	1.04808e-06	
74.6218	0.186795	0.259468	0.282428	0.66404	33.135	1.23387	1.61964	1.07159e-06	
75.6303	0.196128	0.247351	0.285462	0.634253	32.4465	1.21958	1.61964	1.12808e-06	
76.6387	0.205595	0.235857	0.288915	0.604276	31.7092	1.20546	1.61964	1.22108e-06	
77.6471	0.215231	0.224936	0.292763	0.574484	30.9279	1.1915	1.61964	1.35708e-06	
78.6555	0.225069	0.214538	0.296984	0.545228	30.1082	1.1777	1.61965	1.54648e-06	
79.6639	0.235145	0.204618	0.301561	0.516831	29.2564	1.16406	1.61965	1.80522e-06	
80.6723	0.245492	0.195136	0.306475	0.489569	28.3795	1.15058	1.61965	2.15786e-06	
81.6807	0.256148	0.186054	0.311713	0.463676	27.4847	1.13725	1.61965	2.6429e-06	
82.6891	0.267154	0.17734	0.31726	0.439331	26.5794	1.12408	1.61965	3.32297e-06	
83.6975	0.278554	0.168967	0.323105	0.416668	25.6707	1.11107	1.61965	4.30484e-06	
84.7059	0.290395	0.160908	0.329237	0.395768	24.7657	1.0982	1.61966	5.78209e-06	
85.7143	0.302726	0.153145	0.335645	0.376671	23.8708	1.08549	1.61966	8.13528e-06	
86.7227	0.315592	0.145668	0.34232	0.359379	22.992	1.07292	1.61967	1.2198e-05	
87.7311	0.329019	0.138484	0.349251	0.343866	22.1346	1.06051	1.61968	2.01e-05	
88.7395	0.34299	0.131629	0.35643	0.330087	21.3034	1.04824	1.6197	3.87422e-05	
89.7479	0.357394	0.1252	0.363842	0.317993	20.5023	1.03614	1.61974	0.000102552	
90.7563	0.371925	0.119384	0.371468	0.307542	19.7348	1.02441	1.62001	0.00112084	
91.0924	0.376699	0.117636	0.374051	0.30442	19.487	1.02113	1.6207	0.00589121	
91.4286	0.381384	0.116008	0.376645	0.301478	19.2434	1.02169	1.62522	0.0536867	
91.5966	0.383681	0.115243	0.377926	0.300076	19.1232	1.02791	1.63343	0.104685	
91.7647	0.385944	0.11451	0.379179	0.298718	19.0041	1.0378	1.64532	0.114022	
91.9328	0.388172	0.113805	0.380398	0.297405	18.8861	1.04815	1.6577	0.110275	
92.1008	0.390366	0.113125	0.381584	0.296137	18.7692	1.05885	1.67045	0.106473	
92.437	0.394653	0.111832	0.383866	0.293729	18.5387	1.07726	1.69301	0.103503	
92.7731	0.398809	0.110616	0.38604	0.291486	18.3127	1.0956	1.71556	0.0991382	
93.1092	0.402841	0.109468	0.388113	0.289399	18.0914	1.11293	1.73718	0.0945243	
93.4454	0.406758	0.108379	0.390095	0.287459	17.8747	1.12936	1.75796	0.0910882	
93.7815	0.410565	0.107343	0.391993	0.285654	17.6628	1.14503	1.77805	0.0880596	
94.1176	0.41427	0.106356	0.393814	0.283976	17.4555	1.15999	1.79749	0.0853019	
94.4538	0.41788	0.105414	0.395564	0.282415	17.2529	1.17431	1.81634	0.0827787	
94.7899	0.421399	0.104513	0.397248	0.280964	17.0551	1.18808	1.8347	0.0804651	
95.1261	0.424832	0.103651	0.398871	0.279613	16.8619	1.20135	1.85261	0.0781161	
95.4622	0.428184	0.102825	0.400436	0.278355	16.6734	1.21416	1.87011	0.0751685	
95.7983	0.431458	0.102033	0.401947	0.277183	16.4895	1.22703	1.88772	0.0743049	
96.3025	0.436232	0.100904	0.404119	0.275572	16.2222	1.24453	1.91241	0.0751501	
96.8067	0.440847	0.0998408	0.406188	0.27412	15.9651	1.26178	1.93696	0.0751664	
97.3109	0.445313	0.0988397	0.408161	0.272809	15.7179	1.27757	1.96015	0.0721688	
97.563	0.44749	0.0983614	0.409113	0.272201	15.598	1.28651	1.97283	0.0697324	
97.8151	0.449632	0.097897	0.410043	0.271623	15.4804	1.2947	1.98477	0.069851	
98.0672	0.451739	0.097446	0.41095	0.271073	15.3653	1.3027	1.99656	0.0691573	
98.3193	0.453811	0.0970079	0.411837	0.270549	15.2524	1.3106	2.00826	0.068451	
98.5714	0.455849	0.0965823	0.412704	0.27005	15.1419	1.31844	2.01993	0.067633	
98.8235	0.457854	0.0961688	0.413551	0.269575	15.0336	1.3265	2.03184	0.0673848	
99.1597	0.460476	0.0956357	0.41465	0.268976	14.8927	1.33622	2.04673	0.0675241	
99.4958	0.463039	0.095123	0.415718	0.268413	14.7557	1.34618	2.0619	0.0660286	
99.8319	0.465545	0.09463	0.416753	0.267884	14.6225	1.35646	2.07743	0.066661	
100.336	0.469198	0.0939261	0.41825	0.26715	14.4296	1.37048	2.09939	0.0676617	
100.84	0.472723	0.0932641	0.419683	0.266479	14.2449	1.38499	2.12193	0.0676118	
101.345	0.476121	0.0926421	0.421051	0.265867	14.0679	1.39941	2.14445	0.0681614	
101.849	0.47939	0.0920586	0.42236	0.265306	13.8986	1.41319	2.16643	0.0669875	
102.185	0.481498	0.0916907	0.423199	0.264959	13.7897	1.42317	2.18191	0.066232	
102.521	0.483549	0.0913389	0.424012	0.264632	13.684	1.4327	2.19699	0.0665307	
102.857	0.485542	0.0910028	0.4248	0.264324	13.5813	1.44219	2.21206	0.0664799	
103.193	0.487478	0.0906821	0.425563	0.264033	13.4817	1.45169	2.22718	0.0664736	
103.529	0.489356	0.0903766	0.426301	0.263758	13.385	1.46123	2.24237	0.0661666	
103.866	0.491175	0.0900858	0.427015	0.263499	13.2911	1.47122	2.25806	0.0677017	
104.37	0.493794	0.0896765	0.428041	0.263138	13.1555	1.48498	2.28043	0.0689819	
104.874	0.496281	0.0892994	0.429016	0.262808	13.0258	1.49936	2.30349	0.0688342	
105.378	0.498634	0.0889534	0.429941	0.262505	12.9019	1.51383	2.32675	0.0695598	
105.882	0.500851	0.0886379	0.430814	0.262229	12.7836	1.52841	2.35018	0.0705494	
106.387	0.502932	0.0883522	0.431639	0.261976	12.6705	1.54309	2.3738	0.0720483	
106.891	0.504874	0.0880956	0.432416	0.261747	12.5625	1.55727	2.39702	0.0719586	
107.227	0.506091	0.0879408	0.432907	0.261605	12.4932	1.56769	2.4135	0.0723037	
107.563	0.507246	0.0877985	0.433377	0.261473	12.4261	1.57782	2.42974	0.0732511	
107.899	0.508338	0.0876686	0.433826	0.26135	12.361	1.58805	2.44612	0.0735908	
108.235	0.509367	0.0875507	0.434253	0.261234	12.2979	1.59839	2.46264	0.0739933	
108.571	0.510332	0.0874448	0.43466	0.261127	12.2367	1.60882	2.47931	0.074537	
108.908	0.511234	0.0873507	0.435045	0.261028	12.1774	1.61937	2.49612	0.0751948	
109.244	0.512072	0.0872682	0.435411	0.260936	12.12	1.63004	2.5131	0.0759324	
109.58	0.512847	0.0871972	0.435755	0.260851	12.0643	1.64085	2.53025	0.0767296	
109.916	0.513558	0.0871374	0.436079	0.260773	12.0103	1.65179	2.54759	0.0775782	
110.252	0.514205	0.0870887	0.436383	0.260702	11.9581	1.66289	2.56512	0.0784726	
110.588	0.514788	0.0870509	0.436666	0.260637	11.9075	1.67413	2.58285	0.0794025	
110.924	0.515308	0.0870239	0.436929	0.260579	11.8584	1.68554	2.60078	0.0803512	
111.261	0.515764	0.0870074	0.437171	0.260527	11.811	1.6971	2.61891	0.0813029	
111.597	0.516157	0.0870013	0.437394	0.260481	11.765	1.70885	2.63727	0.0822547	
111.933	0.516487	0.0870052	0.437596	0.26044	11.7205	1.72078	2.65586	0.0832034	
112.269	0.516755	0.0870192	0.437778	0.260406	11.6774	1.73288	2.67467	0.0840686	
112.605	0.516962	0.0870428	0.43794	0.260377	11.6357	1.74521	2.69375	0.0844609	
112.941	0.517107	0.0870757	0.438081	0.260353	11.5953	1.7583	2.71364	0.0879118	
113.445	0.517212	0.087142	0.438256	0.260327	11.5372	1.7771	2.74274	0.0916956	
113.95	0.517185	0.0872279	0.438386	0.260312	11.4819	1.79594	2.77198	0.0916474	
114.286	0.517095	0.0872958	0.438448	0.260309	11.4466	1.80949	2.79253	0.0915081	
114.622	0.516949	0.0873716	0.438491	0.26031	11.4124	1.82303	2.81313	0.0926833	
114.958	0.516749	0.0874549	0.438514	0.260316	11.3793	1.83637	2.83358	0.0919505	
115.21	0.516564	0.0875222	0.438519	0.260323	11.3553	1.84712	2.84969	0.0937469	
115.462	0.516351	0.0875932	0.438512	0.260333	11.3318	1.8571	2.86506	0.094114	
115.63	0.516192	0.0876425	0.438502	0.26034	11.3165	1.8648	2.87638	0.0966239	
115.798	0.516022	0.0876934	0.438486	0.260349	11.3015	1.87224	2.88744	0.0971886	
115.966	0.51584	0.0877455	0.438466	0.260359	11.2867	1.88005	2.89889	0.097352	
116.218	0.515546	0.087826	0.438426	0.260376	11.265	1.89039	2.91472	0.100873	
116.471	0.515227	0.0879091	0.438375	0.260394	11.2438	1.90146	2.93131	0.100336	
116.723	0.514885	0.0879943	0.438314	0.260415	11.2232	1.91274	2.94815	0.099392	
116.975	0.514522	0.0880813	0.438242	0.260438	11.2031	1.92496	2.96596	0.105587	
117.479	0.513738	0.088258	0.438066	0.260489	11.1646	1.94674	2.99902	0.106581	
117.983	0.512893	0.0884355	0.43785	0.260546	11.128	1.96859	3.03227	0.104315	
118.319	0.512305	0.088552	0.437685	0.260587	11.1047	1.98305	3.0544	0.10216	
118.655	0.511703	0.0886652	0.437506	0.26063	11.0822	1.99277	3.07184	0.0780404	
118.992	0.511095	0.088775	0.437318	0.260675	11.0605	1.99716	3.08398	0.05378	
119.328	0.510483	0.0888828	0.437128	0.26072	11.0396	1.99849	3.09307	0.0476456	
119.664	0.509869	0.0889898	0.436936	0.260767	11.0194	1.99898	3.10132	0.0491207	
120	0.509254	0.0890968	0.436743	0.260814	11	1.99879	3.10889	0.0583984	


==> autoph_MWE/iguess/phase2/sys.dat <==
120	0.509254	0.0890968	0.436743	0.260814	11	1.99879	3.10889	0.0583984	
120.504	0.508331	0.0892577	0.436452	0.260886	10.9722	1.99949	3.12124	0.0501334	
121.008	0.507406	0.0894189	0.436159	0.26096	10.9459	1.99957	3.13296	0.047293	
121.513	0.506482	0.0895809	0.435865	0.261035	10.921	1.99961	3.14465	0.0450059	
122.017	0.505556	0.0897437	0.435569	0.261111	10.8975	1.99964	3.15633	0.0430507	
122.521	0.50463	0.0899073	0.435272	0.261188	10.8753	1.99965	3.16799	0.0413309	
123.025	0.503704	0.0900717	0.434973	0.261266	10.8543	1.99967	3.17965	0.0397954	
123.529	0.502778	0.0902369	0.434674	0.261346	10.8345	1.99967	3.19131	0.0384146	
124.034	0.501851	0.0904029	0.434372	0.261426	10.8159	1.99968	3.20296	0.0371697	
124.538	0.500923	0.0905698	0.43407	0.261507	10.7983	1.99968	3.21461	0.0360482	
125.042	0.499995	0.0907375	0.433766	0.26159	10.7818	1.99968	3.22625	0.035041	
125.546	0.499067	0.0909061	0.433461	0.261673	10.7662	1.99967	3.2379	0.0341413	
126.05	0.498138	0.0910755	0.433154	0.261757	10.7516	1.99967	3.24954	0.0333431	
126.555	0.497209	0.0912458	0.432846	0.261842	10.7379	1.99966	3.26119	0.0326412	
127.059	0.496279	0.091417	0.432536	0.261928	10.7249	1.99966	3.27283	0.0320303	
127.563	0.495349	0.091589	0.432226	0.262015	10.7129	1.99965	3.28447	0.0315048	
128.067	0.494418	0.0917619	0.431913	0.262103	10.7015	1.99964	3.29611	0.0310592	
128.571	0.493487	0.0919358	0.4316	0.262192	10.6909	1.99963	3.30774	0.0306877	
129.076	0.492555	0.0921105	0.431285	0.262282	10.681	1.99962	3.31938	0.0303846	
129.58	0.491623	0.0922861	0.430968	0.262373	10.6718	1.99961	3.33101	0.0301442	
130.084	0.490691	0.0924626	0.430651	0.262465	10.6632	1.99959	3.34265	0.029961	
130.588	0.489758	0.0926401	0.430332	0.262558	10.6552	1.99958	3.35428	0.0298301	
131.092	0.488825	0.0928185	0.430011	0.262652	10.6477	1.99956	3.36591	0.029747	
131.597	0.487891	0.0929978	0.429689	0.262746	10.6409	1.99954	3.37754	0.0297077	
132.101	0.486956	0.093178	0.429366	0.262842	10.6345	1.99952	3.38917	0.0297085	
132.605	0.486022	0.0933592	0.429041	0.262939	10.6287	1.9995	3.40079	0.0297467	
133.109	0.485086	0.0935414	0.428715	0.263037	10.6233	1.99948	3.41242	0.0298202	
133.613	0.48415	0.0937245	0.428388	0.263136	10.6184	1.99945	3.42404	0.0299282	
134.118	0.483214	0.0939085	0.428059	0.263236	10.6139	1.99943	3.43565	0.0300719	
134.622	0.482277	0.0940936	0.427729	0.263337	10.6099	1.99939	3.44727	0.0302562	
135.126	0.48134	0.0942796	0.427397	0.263439	10.6062	1.99936	3.45888	0.0304924	
135.63	0.480403	0.0944666	0.427064	0.263543	10.6029	1.99932	3.47049	0.0308039	
136.134	0.479464	0.0946545	0.426729	0.263647	10.6	1.99928	3.4821	0.0312392	
136.639	0.478526	0.0948435	0.426394	0.263753	10.5975	1.99924	3.4937	0.031898	
137.143	0.477587	0.0950335	0.426056	0.263859	10.5953	1.99919	3.5053	0.0329913	
137.647	0.476647	0.0952245	0.425718	0.263967	10.5934	1.99915	3.5169	0.0349681	
138.151	0.475707	0.0954167	0.425378	0.264077	10.5918	1.99922	3.52861	0.0396013	
139.16	0.473826	0.0958031	0.424692	0.264298	10.5894	1.99915	3.55184	0.0357389	
140.168	0.471948	0.0961919	0.424001	0.264525	10.5882	1.99901	3.57498	0.0317764	
141.176	0.470075	0.096582	0.423304	0.264756	10.588	1.99878	3.59805	0.0275427	
142.185	0.468215	0.0969711	0.422603	0.26499	10.5886	1.99838	3.62093	0.0230278	
143.193	0.466377	0.0973555	0.421899	0.265228	10.5901	1.99594	3.64177	0.0116167	
143.529	0.465772	0.0974827	0.421667	0.265307	10.5908	1.99408	3.64765	0.0310012	
143.866	0.46517	0.0976098	0.421436	0.265387	10.5916	1.99319	3.65451	0.0307704	
144.202	0.464571	0.0977366	0.421204	0.265467	10.5924	1.99222	3.66127	0.0301323	
144.538	0.463975	0.097863	0.420974	0.265547	10.5934	1.99114	3.66793	0.029542	
144.874	0.463383	0.0979889	0.420744	0.265628	10.5944	1.98999	3.67451	0.0289862	
145.21	0.462794	0.0981144	0.420515	0.265708	10.5954	1.98876	3.681	0.0284899	
145.546	0.462209	0.0982393	0.420286	0.265789	10.5966	1.98746	3.68742	0.0280696	
145.882	0.461628	0.0983638	0.420059	0.265869	10.5978	1.9861	3.69378	0.0277473	
146.218	0.461051	0.0984877	0.419832	0.26595	10.599	1.9847	3.70009	0.0275747	
146.555	0.460477	0.0986111	0.419607	0.266031	10.6004	1.98331	3.7064	0.027718	
146.891	0.459908	0.0987339	0.419382	0.266112	10.6018	1.98208	3.71287	0.0287359	
147.227	0.459343	0.0988561	0.419158	0.266192	10.6033	1.98121	3.7197	0.0282341	
147.731	0.458503	0.0990379	0.418824	0.266314	10.6056	1.97852	3.72854	0.0262434	
148.235	0.457673	0.0992181	0.418493	0.266435	10.608	1.97591	3.73745	0.0265317	
148.739	0.456854	0.0993969	0.418166	0.266556	10.6105	1.97353	3.74657	0.0271849	
149.244	0.456044	0.0995741	0.41784	0.266676	10.6132	1.97188	3.75641	0.027285	
150.252	0.454459	0.0999222	0.417199	0.266917	10.6188	1.96591	3.77338	0.0264368	
151.261	0.452918	0.100263	0.416572	0.267156	10.6249	1.96062	3.79096	0.0258413	
152.269	0.451421	0.100597	0.41596	0.267393	10.6312	1.95523	3.80838	0.0254853	
153.277	0.449968	0.100924	0.415363	0.267627	10.6378	1.94994	3.82583	0.0260501	
154.286	0.448558	0.101243	0.414781	0.267859	10.6448	1.94463	3.84321	0.0259183	
155.294	0.447191	0.101555	0.414213	0.268088	10.6519	1.93939	3.8606	0.0257232	
156.303	0.445866	0.101859	0.41366	0.268314	10.6592	1.93428	3.87805	0.0254075	
157.311	0.444584	0.102155	0.413122	0.268537	10.6667	1.92918	3.89546	0.0253613	
158.319	0.443344	0.102442	0.412599	0.268756	10.6743	1.92409	3.9128	0.0254945	
159.328	0.442146	0.102722	0.412091	0.268971	10.682	1.91902	3.93012	0.0256431	
160.336	0.44099	0.102994	0.411599	0.269182	10.6898	1.91402	3.94745	0.0257596	
161.345	0.439874	0.103258	0.411122	0.269389	10.6976	1.9091	3.9648	0.0258661	
162.353	0.438799	0.103513	0.410661	0.269592	10.7055	1.90428	3.98219	0.0259694	
163.361	0.437763	0.10376	0.410215	0.26979	10.7134	1.89956	3.99963	0.0260655	
164.37	0.436765	0.104	0.409784	0.269984	10.7213	1.89496	4.01713	0.0261583	
165.378	0.435805	0.104231	0.409368	0.270173	10.7291	1.89048	4.0347	0.0262603	
166.387	0.434882	0.104455	0.408966	0.270357	10.7369	1.88612	4.05234	0.0263803	
167.395	0.433995	0.104671	0.408579	0.270536	10.7447	1.88189	4.07005	0.0265148	
168.403	0.433141	0.10488	0.408206	0.270711	10.7524	1.87779	4.08785	0.0266471	
169.412	0.432321	0.105082	0.407846	0.27088	10.76	1.87382	4.10573	0.0267558	
170.42	0.431533	0.105277	0.4075	0.271045	10.7676	1.86999	4.12371	0.0268392	
171.429	0.430776	0.105465	0.407167	0.271205	10.775	1.86634	4.14182	0.0269364	
172.437	0.430046	0.105647	0.406846	0.271361	10.7823	1.8629	4.16011	0.0270978	
173.445	0.429342	0.105824	0.406536	0.271512	10.7895	1.85969	4.17858	0.0273271	
174.454	0.428661	0.105997	0.406238	0.27166	10.7966	1.85675	4.19728	0.027725	
175.462	0.428001	0.106165	0.405948	0.271804	10.8036	1.85402	4.21617	0.0280456	
176.471	0.427358	0.106331	0.405668	0.271945	10.8105	1.85153	4.23526	0.028664	
177.479	0.426728	0.106495	0.405395	0.272083	10.8172	1.8496	4.25489	0.0273016	
178.487	0.426107	0.106658	0.405127	0.27222	10.8238	1.84797	4.2748	0.029105	
179.496	0.42549	0.106822	0.404864	0.272356	10.8303	1.84676	4.29511	0.0303125	
180.504	0.424871	0.106989	0.404602	0.272492	10.8367	1.84614	4.31599	0.0313236	
181.513	0.424245	0.10716	0.40434	0.272629	10.843	1.84604	4.3374	0.0330915	
182.521	0.423607	0.107336	0.404075	0.272768	10.8492	1.84554	4.3584	0.0317729	
183.025	0.423281	0.107428	0.403941	0.272839	10.8523	1.8467	4.37032	0.0335082	
183.529	0.422948	0.107521	0.403805	0.272911	10.8554	1.84745	4.38183	0.0341159	
184.034	0.422608	0.107618	0.403666	0.272985	10.8585	1.84814	4.39328	0.0343615	
184.538	0.42226	0.107717	0.403526	0.27306	10.8616	1.84842	4.40432	0.0343298	
184.874	0.422022	0.107785	0.403431	0.273111	10.8636	1.84964	4.41273	0.0367872	
185.21	0.42178	0.107855	0.403334	0.273163	10.8657	1.8507	4.42097	0.0364432	
185.546	0.421534	0.107927	0.403235	0.273217	10.8677	1.85171	4.42917	0.0367456	
185.882	0.421282	0.108	0.403135	0.273271	10.8697	1.85279	4.43744	0.0371573	
186.218	0.421025	0.108075	0.403032	0.273326	10.8718	1.85395	4.4458	0.0376003	
186.555	0.420761	0.108152	0.402927	0.273382	10.8739	1.85522	4.45427	0.0380706	
186.891	0.420492	0.10823	0.40282	0.27344	10.8759	1.85659	4.46285	0.0385675	
187.227	0.420217	0.108312	0.402711	0.273499	10.878	1.85807	4.47154	0.0390883	
187.563	0.419935	0.108395	0.402599	0.27356	10.8801	1.85966	4.48035	0.0396271	
187.899	0.419646	0.10848	0.402485	0.273622	10.8822	1.86136	4.48927	0.0401732	
188.235	0.41935	0.108568	0.402368	0.273685	10.8843	1.86317	4.49831	0.0407162	
188.571	0.419046	0.108658	0.402247	0.273751	10.8864	1.86507	4.50745	0.0412763	
188.908	0.418735	0.108751	0.402124	0.273818	10.8886	1.86702	4.51665	0.0418527	
189.244	0.418416	0.108846	0.401997	0.273886	10.8908	1.86879	4.52567	0.0412106	
189.58	0.418088	0.108944	0.401868	0.273957	10.8929	1.86982	4.53396	0.0405214	
189.748	0.417921	0.108994	0.401803	0.273993	10.894	1.8717	4.53947	0.0484709	
189.916	0.417752	0.109045	0.401736	0.27403	10.8951	1.87347	4.54488	0.0457712	
190.084	0.41758	0.109097	0.401667	0.274067	10.8963	1.87506	4.55011	0.045122	
190.252	0.417406	0.109149	0.401598	0.274105	10.8974	1.87665	4.55534	0.0457363	
190.42	0.41723	0.109202	0.401527	0.274143	10.8985	1.8784	4.56074	0.0478945	
190.588	0.417052	0.109255	0.401455	0.274182	10.8996	1.88033	4.56632	0.0446349	
190.84	0.416781	0.109336	0.401345	0.274241	10.9014	1.88198	4.57344	0.044263	
191.092	0.416506	0.109418	0.401232	0.274302	10.9031	1.88395	4.5809	0.0463113	
191.345	0.416227	0.109501	0.401118	0.274364	10.9048	1.88601	4.58844	0.045739	
191.597	0.415944	0.109585	0.401001	0.274426	10.9066	1.88783	4.59576	0.0466352	
191.765	0.415753	0.109642	0.400921	0.274469	10.9078	1.89004	4.60164	0.0512787	
191.933	0.415561	0.109699	0.40084	0.274512	10.909	1.89228	4.60755	0.0506326	
192.101	0.415367	0.109756	0.400758	0.274555	10.9102	1.89468	4.61363	0.0532793	
192.269	0.415173	0.109813	0.400673	0.2746	10.9114	1.89735	4.61998	0.0473281	
192.605	0.414782	0.109926	0.4005	0.274689	10.9139	1.89996	4.62996	0.0499836	
192.941	0.414391	0.110037	0.400324	0.274779	10.9164	1.90309	4.64047	0.0499826	
193.277	0.414002	0.110146	0.400143	0.274871	10.9189	1.90458	4.64936	0.0438275	
193.389	0.413874	0.110181	0.400082	0.274902	10.9197	1.9067	4.65394	0.0613494	
193.501	0.413746	0.110216	0.40002	0.274932	10.9206	1.90854	4.65826	0.0527405	
193.613	0.413619	0.110251	0.399958	0.274963	10.9215	1.90983	4.66202	0.0462928	
193.725	0.413494	0.110284	0.399895	0.274994	10.9223	1.91068	4.66534	0.0405604	
193.838	0.41337	0.110317	0.399831	0.275025	10.9232	1.91113	4.66827	0.0354963	
193.95	0.413247	0.110349	0.399768	0.275055	10.9241	1.91112	4.67072	0.0259339	
194.118	0.413066	0.110396	0.399673	0.275101	10.9254	1.90969	4.673	0.0171792	
194.286	0.412889	0.11044	0.399579	0.275146	10.9267	1.90769	4.67471	0.0132881	
194.454	0.412716	0.110483	0.399487	0.275191	10.9281	1.90531	4.67603	0.0101156	
194.622	0.412549	0.110524	0.399396	0.275236	10.9294	1.90253	4.67695	0.00516794	
194.958	0.412229	0.110599	0.399221	0.275323	10.9321	1.89588	4.67768	0.00219388	
195.294	0.411931	0.110668	0.399055	0.275407	10.9348	1.88892	4.67806	0.00134425	
195.63	0.411655	0.11073	0.398898	0.275488	10.9376	1.88184	4.67831	0.000890748	
195.966	0.411401	0.110785	0.39875	0.275566	10.9403	1.87472	4.67848	0.000626714	
196.303	0.411171	0.110833	0.398612	0.275639	10.9431	1.86757	4.6786	0.000461535	
196.639	0.410963	0.110874	0.398484	0.275708	10.9459	1.86042	4.67868	0.000282385	
197.143	0.410696	0.110923	0.398311	0.275803	10.95	1.84968	4.67875	0.000165013	
197.647	0.410484	0.110955	0.398161	0.275887	10.9541	1.83898	4.6788	8.1409e-05	
198.655	0.410223	0.110971	0.39793	0.27602	10.9622	1.81772	4.67883	3.62547e-05	
199.664	0.410187	0.110919	0.397797	0.2761	10.9699	1.79669	4.67885	2.35438e-05	
200.672	0.410384	0.110796	0.397763	0.276126	10.9771	1.77589	4.67886	1.62764e-05	
201.681	0.410822	0.110602	0.397831	0.276093	10.9836	1.75533	4.67887	1.17708e-05	
202.689	0.411507	0.110333	0.398004	0.275999	10.9892	1.73501	4.67888	8.80755e-06	
203.697	0.41245	0.109988	0.398285	0.275842	10.9938	1.71492	4.67889	6.76958e-06	
204.706	0.41366	0.109564	0.398677	0.275622	10.9972	1.69506	4.67889	5.31852e-06	
205.714	0.41515	0.109058	0.399184	0.275336	10.9993	1.67543	4.67889	4.25688e-06	
206.723	0.416934	0.108467	0.399808	0.274985	11	1.65603	4.6789	3.46403e-06	
207.731	0.419031	0.107788	0.400552	0.274567	10.9991	1.63685	4.6789	2.86659e-06	
208.739	0.421464	0.107013	0.401419	0.274083	10.9966	1.6179	4.6789	2.41279e-06	
209.748	0.42427	0.106133	0.402414	0.273531	10.9924	1.59916	4.6789	2.0615e-06	
210.756	0.427503	0.10513	0.40354	0.272909	10.9863	1.58064	4.6789	1.78366e-06	
211.765	0.431251	0.103976	0.404802	0.27221	10.9783	1.56233	4.6789	1.55947e-06	
212.773	0.435652	0.10262	0.406206	0.271425	10.9681	1.54424	4.6789	1.37534e-06	
213.782	0.440934	0.100982	0.407762	0.270535	10.9558	1.52635	4.6789	1.22176e-06	
214.79	0.447461	0.0989352	0.409482	0.26951	10.9409	1.50868	4.67891	1.09193e-06	
215.798	0.455774	0.0962982	0.411386	0.26831	10.9233	1.4912	4.67891	9.80893e-07	
216.807	0.466613	0.0928521	0.4135	0.26689	10.9023	1.47393	4.67891	8.84934e-07	
217.815	0.480807	0.0884203	0.415863	0.265219	10.8773	1.45686	4.67891	8.0122e-07	
218.824	0.498972	0.0830298	0.418512	0.263319	10.8479	1.43999	4.67891	7.27551e-07	
219.832	0.521079	0.0770702	0.42148	0.261295	10.8138	1.42331	4.67891	9.16182e-07	
220.336	0.533365	0.0740908	0.423087	0.260286	10.795	1.41505	4.67891	1.36408e-06	
220.84	0.546248	0.0712368	0.424775	0.259309	10.7751	1.40683	4.67891	1.30734e-06	
221.345	0.559534	0.0685864	0.42654	0.258383	10.7544	1.39866	4.67891	1.25355e-06	
221.849	0.573028	0.0661947	0.428376	0.25752	10.7329	1.39053	4.67891	1.20252e-06	
222.353	0.586553	0.0640917	0.430278	0.256731	10.7109	1.38246	4.67891	1.15406e-06	
222.857	0.599951	0.0622854	0.432239	0.25602	10.6884	1.37443	4.67891	1.10801e-06	
223.361	0.613095	0.0607681	0.434252	0.255386	10.6658	1.36645	4.67891	1.06422e-06	
223.866	0.625878	0.0595219	0.436312	0.254829	10.6431	1.35851	4.67891	6.48479e-07	
224.874	0.650047	0.0577509	0.440549	0.253922	10.5981	1.34278	4.67891	4.22708e-07	
225.882	0.671975	0.0567864	0.444908	0.253256	10.5544	1.32723	4.67891	3.87679e-07	
226.891	0.691349	0.0564675	0.449357	0.252784	10.5127	1.31186	4.67891	3.55992e-07	
227.899	0.707936	0.0566726	0.453869	0.252468	10.4736	1.29666	4.67891	3.27388e-07	
228.908	0.721526	0.0573175	0.45842	0.252277	10.4372	1.28164	4.67891	3.01658e-07	
229.916	0.731885	0.0583501	0.462991	0.252188	10.4038	1.2668	4.67891	2.78638e-07	
230.924	0.738713	0.0597484	0.467564	0.252187	10.3734	1.25213	4.67891	2.58207e-07	
231.933	0.741597	0.0615215	0.472119	0.252268	10.3461	1.23763	4.67891	2.40288e-07	
232.941	0.739933	0.0637197	0.476637	0.252433	10.3219	1.22329	4.67891	3.33179e-07	
233.445	0.737122	0.0650105	0.478875	0.252551	10.311	1.21619	4.67891	5.36293e-07	
233.95	0.732787	0.0664591	0.481094	0.252698	10.3009	1.20912	4.67891	5.23991e-07	
234.454	0.72671	0.0681004	0.48329	0.252876	10.2915	1.2021	4.67891	5.12957e-07	
234.958	0.718599	0.069987	0.485458	0.253095	10.2831	1.19512	4.67891	5.0321e-07	
235.462	0.708037	0.0721995	0.487591	0.253367	10.2755	1.18818	4.67891	4.94774e-07	
235.966	0.694407	0.0748685	0.489678	0.253709	10.2689	1.18128	4.67891	6.05229e-07	
236.303	0.683152	0.0770064	0.491038	0.253991	10.2651	1.1767	4.67891	7.75599e-07	
236.639	0.669663	0.0795529	0.492367	0.254334	10.2618	1.17214	4.67891	7.7051e-07	
236.975	0.653263	0.082683	0.493656	0.254762	10.2592	1.1676	4.67891	7.66311e-07	
237.311	0.632859	0.0866972	0.494893	0.255318	10.2573	1.16307	4.67891	1.05066e-06	
237.479	0.620605	0.0891946	0.495487	0.255666	10.2566	1.16082	4.67891	1.62336e-06	
237.647	0.606518	0.0921597	0.49606	0.256081	10.2563	1.15857	4.67891	1.96528e-06	
237.759	0.595847	0.0944771	0.496428	0.256407	10.2562	1.15707	4.67892	2.47964e-06	
237.871	0.583901	0.0971479	0.496784	0.256784	10.2563	1.15557	4.67892	2.4779e-06	
237.983	0.570376	0.10027	0.497124	0.257227	10.2565	1.15408	4.67892	2.84445e-06	
238.067	0.558953	0.102988	0.497368	0.257615	10.2569	1.15296	4.67892	3.33389e-06	
238.151	0.546174	0.106114	0.4976	0.258065	10.2574	1.15184	4.67892	3.33273e-06	
238.235	0.531729	0.109753	0.497819	0.258595	10.258	1.15072	4.67892	3.82196e-06	
238.298	0.519554	0.112902	0.497972	0.259059	10.2586	1.14988	4.67892	4.47474e-06	
238.361	0.505975	0.116495	0.498116	0.259597	10.2593	1.14905	4.67892	4.47394e-06	
238.424	0.490697	0.120629	0.498248	0.260228	10.2602	1.14821	4.67892	4.47324e-06	
238.487	0.473341	0.12543	0.498366	0.260981	10.2612	1.14737	4.67892	4.47261e-06	
238.55	0.453419	0.131052	0.498468	0.261895	10.2624	1.14654	4.67892	4.47207e-06	
238.613	0.430312	0.137686	0.498551	0.263026	10.2639	1.1457	4.67892	4.47159e-06	
238.676	0.403264	0.145554	0.498613	0.264458	10.2657	1.14487	4.67892	4.47118e-06	
238.739	0.37142	0.154886	0.498647	0.266312	10.2679	1.14404	4.67892	4.97869e-06	
238.79	0.341955	0.163531	0.498653	0.268219	10.27	1.14337	4.67892	5.61322e-06	
238.84	0.308701	0.173259	0.498636	0.270634	10.2725	1.14271	4.67892	5.61295e-06	
238.891	0.271857	0.183998	0.498593	0.273717	10.2756	1.14204	4.67892	5.6127e-06	
238.941	0.232277	0.195553	0.498523	0.277658	10.2794	1.14138	4.67892	5.61249e-06	
238.992	0.191593	0.207635	0.498424	0.282664	10.284	1.14071	4.67892	5.6123e-06	
239.042	0.152047	0.219937	0.498295	0.288941	10.2898	1.14005	4.67892	5.61214e-06	
239.092	0.11598	0.232212	0.498135	0.296676	10.2969	1.13938	4.67892	5.61199e-06	
239.143	0.0852231	0.244309	0.497946	0.30602	10.3057	1.13872	4.67892	5.61187e-06	
239.193	0.0606902	0.256156	0.497727	0.317091	10.3165	1.13806	4.67892	5.61176e-06	
239.244	0.0423316	0.267729	0.49748	0.329961	10.3297	1.1374	4.67892	5.61167e-06	
239.294	0.0293783	0.279023	0.497205	0.344663	10.3456	1.13673	4.67892	5.6116e-06	
239.345	0.0207025	0.29004	0.496903	0.361184	10.3645	1.13607	4.67892	5.61154e-06	
239.395	0.0151374	0.300783	0.496575	0.379463	10.3869	1.13541	4.67892	5.61149e-06	
239.445	0.0116793	0.311257	0.496222	0.399394	10.4129	1.13475	4.67892	5.61146e-06	
239.496	0.00956661	0.321468	0.495844	0.420827	10.443	1.13409	4.67892	5.61143e-06	
239.546	0.00827412	0.331419	0.495442	0.443574	10.4774	1.13343	4.67892	5.61141e-06	
239.597	0.00746578	0.341115	0.495017	0.467412	10.5164	1.13277	4.67892	5.61139e-06	
239.647	0.00693894	0.350562	0.49457	0.492096	10.56	1.13211	4.67892	5.61138e-06	
239.697	0.00657662	0.359764	0.494101	0.517364	10.6084	1.13145	4.67892	5.61137e-06	
239.748	0.00631325	0.368725	0.493611	0.542948	10.6617	1.13079	4.67892	5.61137e-06	
239.798	0.0061124	0.377451	0.493101	0.56858	10.7199	1.13013	4.67892	5.61137e-06	
239.849	0.00595367	0.385946	0.492571	0.594005	10.7829	1.12948	4.67892	5.61137e-06	
239.899	0.00582521	0.394216	0.492022	0.618985	10.8507	1.12882	4.67892	5.61137e-06	
239.95	0.00571979	0.402264	0.491455	0.643307	10.9231	1.12816	4.67892	5.61137e-06	
240	0.00563267	0.410095	0.490871	0.666784	11	1.1275	4.67892	1.13227e-05	


==> autoph_MWE/make.inc <==
# examples/PSOPT/autoph - make.inc
#
# 
#
# NOTES:
#   1) From the PSOPT distribution
#

CXX           = /usr/bin/g++
CC            = /usr/bin/gcc
CXXFLAGS      = -O0 -g -fomit-frame-pointer -pipe -DNDEBUG -Wparentheses -Wreturn-type -Wcast-qual -Wall -Wpointer-arith -Wwrite-strings -Wconversion -fPIC -DHAVE_MALLOC -Wpedantic

# ADOL-C
ADOLCINC = -I$(HOME)/adolc_base/include/adolc
ADOLCLIB = /usr/lib/libadolc.a /usr/lib/libColPack.a

# DMATRIX
DMATRIXINC = -I$(HOME)/psopt/dmatrix/include
DMATRIXLIB = $(HOME)/psopt/dmatrix/lib/libdmatrix.a

# SPARSE LIBS
SPARSELIB = $(HOME)/psopt/lusol/csrc/liblusol.a  $(HOME)/psopt/SuiteSparse/CXSparse/Lib/libcxsparse.a -ldl
SPARSEINC = -I$(HOME)/psopt/SuiteSparse/CXSparse/Include -I$(HOME)/psopt/SuiteSparse/CXSparse/../SuiteSparse_config -I$(HOME)/psopt/lusol/csrc

# IPOPT
IPOPTINC = -I$(HOME)/Ipopt-3.12.3/Ipopt/src/Interfaces -I$(HOME)/Ipopt-3.12.3/Ipopt/src/Common -I$(HOME)/Ipopt-3.12.3/Ipopt/src/LinAlg
IPOPTLIB = `PKG_CONFIG_PATH=$(HOME)/Ipopt-3.12.3/lib64/pkgconfig:$(HOME)/Ipopt-3.12.3/lib/pkgconfig:$(HOME)/Ipopt-3.12.3/share/pkgconfig: /usr/bin/pkg-config --libs ipopt`

# PSOPT
PSOPTINC = -I/usr/include/psopt -DLAPACK -DUNIX -DSPARSE_MATRIX -DUSE_IPOPT
PSOPTLIB = $(HOME)/psopt/PSOPT/lib/libpsopt.a -Wl,--rpath -Wl,$(HOME)/Ipopt-3.12.3/lib
FLIBS =  -lm -lf2c  -llapack -lf77blas -lcblas


==> autoph_MWE/result/U4/energy.dat <==
10	4.67893	


==> autoph_MWE/result/U4/phase1/energy.dat <==
10	3.10783	


==> autoph_MWE/result/U4/phase1/sys.dat <==
0	0.0028	0.8307	0.5463	0.9474	37.8944	0	0	2.20573e-05	
1.0084	0.00279856	0.830702	0.54629	0.947404	37.8946	7.67141e-06	7.73231e-06	5.57043e-06	
2.01681	0.00279756	0.8307	0.546281	0.947404	37.8947	1.04873e-05	1.0656e-05	3.57632e-06	
3.02521	0.00279685	0.830695	0.546274	0.947404	37.8949	1.24599e-05	1.27629e-05	2.86361e-06	
4.03361	0.00279636	0.83069	0.546269	0.947404	37.895	1.40588e-05	1.45167e-05	2.48142e-06	
5.04202	0.00279601	0.830685	0.546264	0.947404	37.8951	1.54355e-05	1.60655e-05	2.24025e-06	
6.05042	0.00279576	0.830681	0.546261	0.947404	37.8952	1.66622e-05	1.74793e-05	2.07415e-06	
7.05882	0.00279559	0.830677	0.546258	0.947403	37.8953	1.77799e-05	1.87978e-05	1.95359e-06	
8.06723	0.00279547	0.830674	0.546256	0.947403	37.8954	1.88148e-05	2.00459e-05	1.86316e-06	
9.07563	0.00279539	0.830672	0.546255	0.947403	37.8954	1.97846e-05	2.12406e-05	1.794e-06	
10.084	0.00279533	0.83067	0.546254	0.947403	37.8955	2.07025e-05	2.23944e-05	1.74061e-06	
11.0924	0.00279529	0.830668	0.546253	0.947403	37.8956	2.15784e-05	2.35166e-05	1.69943e-06	
12.1008	0.00279526	0.830667	0.546252	0.947403	37.8956	2.24199e-05	2.46144e-05	1.66804e-06	
13.1092	0.00279524	0.830666	0.546252	0.947403	37.8957	2.32335e-05	2.5694e-05	1.64474e-06	
14.1176	0.00279523	0.830666	0.546251	0.947403	37.8957	2.40245e-05	2.67602e-05	1.62836e-06	
15.1261	0.00279522	0.830665	0.546251	0.947403	37.8958	2.47974e-05	2.78176e-05	1.61803e-06	
16.1345	0.00279521	0.830665	0.546251	0.947403	37.8958	2.55563e-05	2.88698e-05	1.61315e-06	
17.1429	0.0027952	0.830664	0.546251	0.947403	37.8958	2.63049e-05	2.99205e-05	1.6133e-06	
18.1513	0.0027952	0.830664	0.54625	0.947403	37.8958	2.70465e-05	3.09729e-05	1.61822e-06	
19.1597	0.0027952	0.830664	0.54625	0.947403	37.8959	2.77844e-05	3.20301e-05	1.62775e-06	
20.1681	0.0027952	0.830664	0.54625	0.947403	37.8959	2.85216e-05	3.30953e-05	1.64186e-06	
21.1765	0.0027952	0.830664	0.54625	0.947403	37.8959	2.92613e-05	3.41716e-05	1.66059e-06	
22.1849	0.0027952	0.830664	0.54625	0.947403	37.8959	3.00065e-05	3.5262e-05	1.6841e-06	
23.1933	0.00279519	0.830664	0.54625	0.947403	37.896	3.07605e-05	3.63699e-05	1.71264e-06	
24.2017	0.00279519	0.830664	0.54625	0.947403	37.896	3.15266e-05	3.74988e-05	1.74657e-06	
25.2101	0.00279519	0.830664	0.54625	0.947403	37.896	3.23085e-05	3.86525e-05	1.78634e-06	
26.2185	0.00279519	0.830664	0.54625	0.947403	37.896	3.311e-05	3.9835e-05	1.83259e-06	
27.2269	0.00279519	0.830664	0.54625	0.947403	37.896	3.39356e-05	4.10511e-05	1.8861e-06	
28.2353	0.00279519	0.830664	0.54625	0.947403	37.896	3.47901e-05	4.23058e-05	1.94785e-06	
29.2437	0.00279519	0.830664	0.54625	0.947403	37.896	3.56791e-05	4.36052e-05	2.01912e-06	
30.2521	0.00279519	0.830664	0.54625	0.947403	37.896	3.6609e-05	4.49562e-05	2.10152e-06	
31.2605	0.00279519	0.830664	0.54625	0.947403	37.896	3.75877e-05	4.63669e-05	2.19714e-06	
32.2689	0.00279519	0.830664	0.54625	0.947403	37.8961	3.86241e-05	4.78471e-05	2.30869e-06	
33.2773	0.00279519	0.830664	0.54625	0.947403	37.8961	3.97294e-05	4.94088e-05	2.43978e-06	
34.2857	0.00279519	0.830664	0.54625	0.947403	37.8961	4.09176e-05	5.10665e-05	2.59528e-06	
35.2941	0.00279519	0.830664	0.54625	0.947403	37.8961	4.2206e-05	5.28389e-05	2.78191e-06	
36.3025	0.00279519	0.830664	0.54625	0.947403	37.8961	4.36174e-05	5.475e-05	3.00924e-06	
37.3109	0.00279519	0.830664	0.54625	0.947403	37.8961	4.5182e-05	5.68316e-05	3.29133e-06	
38.3193	0.00279519	0.830664	0.54625	0.947403	37.8961	4.69415e-05	5.91274e-05	3.64972e-06	
39.3277	0.00279519	0.830664	0.54625	0.947403	37.8961	4.89556e-05	6.16997e-05	4.1192e-06	
40.3361	0.00279519	0.830664	0.54625	0.947403	37.8961	5.13143e-05	6.46418e-05	4.7599e-06	
41.3445	0.00279519	0.830664	0.54625	0.947403	37.8961	5.41629e-05	6.81039e-05	5.68549e-06	
42.3529	0.00279519	0.830664	0.54625	0.947403	37.8961	5.77597e-05	7.23512e-05	7.14058e-06	
43.3613	0.00279519	0.830664	0.54625	0.947403	37.8961	6.3236e-05	7.85263e-05	1.33335e-05	
43.8655	0.00279519	0.830664	0.54625	0.947403	37.8961	6.92467e-05	8.49208e-05	2.17623e-05	
44.3697	0.00279519	0.830664	0.54625	0.947403	37.8961	7.66255e-05	9.27237e-05	2.49429e-05	
44.8739	0.00279519	0.830664	0.54625	0.947403	37.8961	8.53168e-05	0.000101885	2.99935e-05	
45.3782	0.00279519	0.830664	0.54625	0.947403	37.8961	9.69502e-05	0.000114045	4.7467e-05	
45.7143	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000109999	0.000127494	6.78323e-05	
46.0504	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000126442	0.000144394	8.44322e-05	
46.3866	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000150785	0.000169267	0.000164038	
46.5546	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000175934	0.00019473	0.000256056	
46.7227	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000208	0.000227166	0.000359415	
46.8347	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000239566	0.000259021	0.000456131	
46.9468	0.00279519	0.830664	0.54625	0.947403	37.8961	0.0002745	0.000294288	0.000492037	
47.0588	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000314655	0.000334822	0.000642312	
47.1429	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000355623	0.000376114	0.00078867	
47.2269	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000401484	0.000422341	0.000869858	
47.3109	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000453146	0.000474418	0.0010014	
47.395	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000516472	0.000538212	0.00137244	
47.4622	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000588347	0.000610514	0.0018045	
47.5294	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000678365	0.000701022	0.00229095	
47.5966	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000762455	0.000785681	8.07148e-05	
47.6639	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000971549	0.000995413	0.00830624	
47.7311	0.00279545	0.830663	0.54621	0.947403	37.8961	0.115918	0.115978	2.04953	
47.7983	0.00280015	0.830656	0.545804	0.947403	37.8961	0.265243	0.265454	1.40577	
47.8655	0.00281343	0.830625	0.544961	0.947403	37.8961	0.35135	0.351803	0.840799	
47.9328	0.00283298	0.83056	0.543883	0.947402	37.8961	0.394349	0.395093	0.543148	
48	0.00285592	0.830456	0.542696	0.947401	37.8961	0.418309	0.41937	0.399275	
48.0672	0.00288083	0.830311	0.54145	0.947399	37.8961	0.435102	0.436494	0.345987	
48.1232	0.00290267	0.83016	0.540379	0.947397	37.8961	0.447921	0.449599	0.330576	
48.1793	0.00292541	0.829981	0.539282	0.947394	37.8961	0.459501	0.461472	0.303888	
48.2353	0.00294898	0.829774	0.538163	0.947391	37.8961	0.470214	0.472486	0.288346	
48.2913	0.00297333	0.82954	0.537025	0.947387	37.8961	0.480413	0.482993	0.279365	
48.3473	0.00299846	0.829279	0.535869	0.947382	37.8961	0.490331	0.493225	0.275521	
48.4034	0.00302434	0.828991	0.534697	0.947376	37.8961	0.499983	0.503197	0.253375	
48.4706	0.00305639	0.828612	0.533272	0.947368	37.8961	0.510167	0.513774	0.239072	
48.5378	0.00308944	0.828195	0.531831	0.947359	37.8961	0.52029	0.524297	0.240269	
48.605	0.00312352	0.827743	0.530373	0.94735	37.8961	0.530457	0.534872	0.240862	
48.6723	0.00315864	0.827256	0.528899	0.947339	37.896	0.540715	0.545546	0.243984	
48.7395	0.00319483	0.826734	0.527409	0.947327	37.896	0.551002	0.556257	0.227995	
48.8235	0.00324157	0.826035	0.52553	0.947311	37.896	0.562479	0.568275	0.220158	
48.9076	0.00328993	0.825284	0.523633	0.947293	37.896	0.574244	0.580592	0.224915	
48.9916	0.00333999	0.824484	0.521719	0.947273	37.8959	0.586331	0.593242	0.230013	
49.0756	0.00339179	0.823636	0.519788	0.947252	37.8959	0.598634	0.60612	0.216174	
49.1877	0.00346363	0.822433	0.517191	0.947222	37.8958	0.613404	0.621675	0.213493	
49.2997	0.00353863	0.821149	0.514574	0.947189	37.8957	0.628868	0.637942	0.219203	
49.4118	0.00361696	0.819788	0.511935	0.947154	37.8956	0.644926	0.654824	0.208772	
49.5798	0.0037409	0.817607	0.507945	0.947096	37.8955	0.66713	0.678302	0.213568	
49.7479	0.00387288	0.815267	0.503921	0.947032	37.8952	0.691492	0.703984	0.215972	
50.084	0.0041626	0.810139	0.495804	0.946888	37.8947	0.73509	0.750351	0.211551	
50.4202	0.0044885	0.804463	0.487654	0.946722	37.8939	0.777725	0.795924	0.204926	
50.7563	0.00485393	0.79829	0.47951	0.946533	37.893	0.820865	0.842168	0.205899	
51.0924	0.00526307	0.791664	0.471397	0.946321	37.8918	0.864339	0.888914	0.205804	
51.4286	0.0057201	0.784624	0.463343	0.946085	37.8904	0.906823	0.934838	0.203603	
51.7647	0.00622922	0.777204	0.455376	0.945824	37.8886	0.948453	0.980071	0.198912	
52.1008	0.00679483	0.769436	0.447518	0.945538	37.8866	0.989584	1.02496	0.199992	
52.437	0.00742187	0.76135	0.439785	0.945224	37.8843	1.03049	1.0698	0.199778	
52.7731	0.00811535	0.752973	0.432193	0.94488	37.8815	1.06946	1.11284	0.192699	
52.9412	0.00848855	0.748684	0.428452	0.944697	37.88	1.09076	1.13624	0.195729	
53.1092	0.00888056	0.744331	0.424748	0.944505	37.8784	1.11073	1.15835	0.195039	
53.2773	0.00929199	0.739919	0.421084	0.944306	37.8767	1.13051	1.1803	0.195264	
53.4454	0.00972352	0.735449	0.417459	0.944097	37.8749	1.15024	1.20224	0.194334	
53.6134	0.0101759	0.730925	0.413876	0.94388	37.873	1.16983	1.22409	0.19267	
53.7815	0.0106498	0.72635	0.410334	0.943654	37.871	1.18928	1.24583	0.19113	
53.9496	0.0111459	0.721726	0.406835	0.943418	37.8688	1.20858	1.26746	0.189931	
54.1176	0.0116651	0.717056	0.403378	0.943172	37.8665	1.22774	1.28898	0.18903	
54.2857	0.0122081	0.712342	0.399965	0.942915	37.8641	1.24674	1.31038	0.188411	
54.4538	0.0127756	0.707588	0.396596	0.942648	37.8616	1.26556	1.33164	0.187888	
54.6218	0.0133683	0.702796	0.393271	0.94237	37.8589	1.28419	1.35274	0.187111	
54.7899	0.0139871	0.697968	0.389991	0.942081	37.856	1.30263	1.3737	0.186449	
54.958	0.0146326	0.693108	0.386754	0.941779	37.8531	1.32115	1.39477	0.187363	
55.1261	0.0153057	0.688216	0.383562	0.941465	37.8499	1.34079	1.41699	0.183399	
55.4622	0.016738	0.67835	0.37731	0.940799	37.8432	1.37547	1.45694	0.188361	
55.7983	0.0182893	0.66839	0.371238	0.940077	37.8357	1.41165	1.49853	0.187567	
56.1345	0.019966	0.658352	0.365342	0.939296	37.8275	1.44651	1.53894	0.182756	
56.4706	0.0217737	0.648254	0.359621	0.93845	37.8185	1.48085	1.57897	0.183098	
56.8067	0.0237178	0.638113	0.354079	0.937535	37.8086	1.5066	1.61053	0.109817	
57.1429	0.0257961	0.627945	0.348755	0.936547	37.7978	1.50881	1.61861	0.00647596	
57.479	0.0279958	0.617775	0.343687	0.935478	37.786	1.50364	1.61928	0.00127396	
57.8151	0.0303074	0.607625	0.338871	0.934326	37.7731	1.49799	1.61946	0.000530619	
58.1513	0.0327261	0.597516	0.334297	0.933084	37.7591	1.49227	1.61955	0.000288628	
58.4874	0.0352474	0.587466	0.329957	0.931748	37.7438	1.48654	1.6196	0.00014523	
58.9916	0.0392119	0.572538	0.323865	0.929554	37.7184	1.47794	1.61963	6.97224e-05	
59.4958	0.0433799	0.557826	0.318251	0.927117	37.6896	1.46937	1.61965	3.03668e-05	
60.5042	0.0522482	0.529205	0.308352	0.92143	37.6209	1.45237	1.61966	1.15252e-05	
61.5126	0.0616847	0.501827	0.30006	0.914524	37.5346	1.43555	1.61967	6.84288e-06	
62.521	0.0715142	0.475821	0.2932	0.906228	37.4274	1.41893	1.61967	4.4872e-06	
63.5294	0.0815702	0.45124	0.28762	0.896376	37.2957	1.4025	1.61967	3.1477e-06	
64.5378	0.0917071	0.428076	0.283185	0.88481	37.1355	1.38625	1.61968	2.32151e-06	
65.5462	0.101808	0.406282	0.279778	0.871386	36.9427	1.3702	1.61968	1.78251e-06	
66.5546	0.111791	0.38579	0.277298	0.855986	36.7131	1.35433	1.61968	1.41705e-06	
67.563	0.121606	0.366517	0.275658	0.838528	36.4424	1.33865	1.61968	1.16305e-06	
68.5714	0.131239	0.34838	0.274783	0.818975	36.1267	1.32314	1.61968	9.84457e-07	
69.5798	0.1407	0.331302	0.274608	0.797353	35.7621	1.30782	1.61968	8.59317e-07	
70.5882	0.150021	0.315208	0.275074	0.773752	35.3456	1.29267	1.61968	7.73899e-07	
71.5966	0.159246	0.300032	0.276132	0.748337	34.875	1.2777	1.61968	7.19548e-07	
72.605	0.168426	0.28571	0.277739	0.721345	34.3488	1.2629	1.61968	6.90968e-07	
73.6134	0.177611	0.272183	0.279855	0.69307	33.7669	1.24828	1.61968	6.85269e-07	
74.6218	0.186848	0.259392	0.282446	0.663854	33.1304	1.23382	1.61968	7.01453e-07	
75.6303	0.196182	0.24728	0.285483	0.634069	32.4416	1.21953	1.61968	7.40217e-07	
76.6387	0.205649	0.235791	0.288938	0.604095	31.7041	1.20541	1.61968	8.0399e-07	
77.6471	0.215286	0.224874	0.292787	0.574308	30.9226	1.19145	1.61968	8.97237e-07	
78.6555	0.225125	0.21448	0.29701	0.545059	30.1027	1.17765	1.61968	1.02709e-06	
79.6639	0.235201	0.204564	0.301588	0.51667	29.2508	1.16401	1.61969	1.20453e-06	
80.6723	0.24555	0.195084	0.306504	0.489417	28.3738	1.15053	1.61969	1.44643e-06	
81.6807	0.256207	0.186005	0.311743	0.463534	27.479	1.1372	1.61969	1.77931e-06	
82.6891	0.267214	0.177294	0.317292	0.439201	26.5737	1.12403	1.61969	2.24631e-06	
83.6975	0.278616	0.168922	0.323138	0.416548	25.6651	1.11102	1.61969	2.9211e-06	
84.7059	0.290459	0.160865	0.329271	0.395659	24.7602	1.09815	1.61969	3.93749e-06	
85.7143	0.302793	0.153104	0.33568	0.376573	23.8654	1.08544	1.6197	5.55913e-06	
86.7227	0.315662	0.145629	0.342356	0.359291	22.9868	1.07287	1.6197	8.36565e-06	
87.7311	0.329092	0.138446	0.349289	0.343787	22.1296	1.06045	1.61971	1.38463e-05	
88.7395	0.343068	0.131593	0.356468	0.330018	21.2985	1.04818	1.61972	3.56563e-05	
89.2437	0.35023	0.128317	0.360146	0.323767	20.8941	1.04211	1.61974	8.07547e-05	
89.7479	0.357475	0.125165	0.363881	0.317932	20.4977	1.0361	1.61978	0.000165093	
90.084	0.362329	0.123145	0.366401	0.31427	20.238	1.03214	1.61984	0.000322769	
90.4202	0.367182	0.121203	0.368943	0.310789	19.9823	1.02824	1.61993	0.000578879	
90.7563	0.372011	0.11935	0.371507	0.307489	19.7305	1.02445	1.62013	0.00132683	
91.0924	0.376787	0.117602	0.37409	0.304369	19.4827	1.02111	1.62076	0.00570163	
91.4286	0.381473	0.115974	0.376684	0.30143	19.2392	1.02234	1.62595	0.0636843	
91.7647	0.386036	0.114475	0.379217	0.298671	18.9999	1.03739	1.64499	0.11385	
92.1008	0.390461	0.113091	0.381627	0.296092	18.7651	1.05734	1.66901	0.106301	
92.437	0.394749	0.111799	0.383914	0.293686	18.5347	1.07695	1.69277	0.102395	
92.7731	0.398905	0.110586	0.386089	0.291445	18.3088	1.09557	1.71561	0.0987664	
93.1092	0.402935	0.10944	0.388162	0.28936	18.0876	1.113	1.73733	0.0950969	
93.4454	0.406849	0.108353	0.390143	0.287422	17.871	1.12945	1.75813	0.0917085	
93.7815	0.410653	0.10732	0.39204	0.285619	17.6591	1.14512	1.77821	0.0887458	
94.1176	0.414354	0.106336	0.393861	0.283943	17.4519	1.16011	1.79769	0.0861626	
94.4538	0.417959	0.105397	0.39561	0.282385	17.2494	1.1745	1.81661	0.0839284	
94.7899	0.421471	0.104499	0.397293	0.280936	17.0516	1.18834	1.83504	0.0820311	
95.1261	0.424897	0.103641	0.398914	0.279587	16.8585	1.20169	1.85303	0.0803003	
95.4622	0.428241	0.102818	0.400478	0.278331	16.6701	1.21463	1.87066	0.0784693	
95.7983	0.431506	0.10203	0.401986	0.277162	16.4863	1.22779	1.88856	0.0765772	
96.3025	0.436264	0.100906	0.404153	0.275555	16.2191	1.24538	1.91335	0.0766497	
96.8067	0.440862	0.0998486	0.406215	0.274107	15.9621	1.26291	1.93819	0.0734118	
97.3109	0.44531	0.098852	0.408179	0.272799	15.7151	1.27964	1.96232	0.0720909	
97.8151	0.449613	0.0979127	0.410055	0.271617	15.4777	1.29488	1.98506	0.0700636	
98.0672	0.451711	0.0974641	0.410961	0.271069	15.3626	1.30397	1.99794	0.071058	
98.3193	0.453775	0.0970282	0.411844	0.270547	15.2498	1.31206	2.00983	0.0692111	
98.5714	0.455804	0.0966046	0.412707	0.270049	15.1393	1.31994	2.02154	0.0698195	
98.8235	0.4578	0.0961928	0.413549	0.269576	15.0311	1.32795	2.03341	0.0676151	
99.1597	0.46041	0.0956618	0.414644	0.268978	14.8903	1.33745	2.04809	0.0688371	
99.4958	0.462963	0.0951512	0.415707	0.268417	14.7534	1.34755	2.06341	0.0689591	
99.8319	0.465458	0.09466	0.416738	0.26789	14.6202	1.35793	2.07904	0.065976	
100.336	0.469096	0.0939582	0.418228	0.267158	14.4275	1.3721	2.10116	0.0698328	
100.84	0.472608	0.0932958	0.419648	0.266489	14.2429	1.38743	2.12453	0.0512607	
101.849	0.479263	0.0920874	0.42232	0.265318	13.8968	1.41369	2.1671	0.06041	
102.857	0.485406	0.0910329	0.424759	0.264337	13.5798	1.44262	2.21266	0.063556	
103.866	0.491031	0.0901149	0.426967	0.263513	13.2898	1.47135	2.25836	0.0593526	
104.874	0.496137	0.0893253	0.428966	0.262822	13.0247	1.49983	2.30415	0.0600414	
105.882	0.500713	0.0886602	0.430765	0.262242	12.7826	1.52805	2.35	0.0643062	
106.891	0.504745	0.0881157	0.432369	0.261759	12.5617	1.55773	2.39766	0.0695466	
107.899	0.508221	0.0876842	0.43378	0.26136	12.3603	1.58705	2.4453	0.0685955	
108.908	0.511131	0.0873652	0.43501	0.261037	12.1768	1.61807	2.49498	0.0756031	
109.916	0.51346	0.0871526	0.436048	0.260782	12.0098	1.65139	2.54734	0.0768902	
110.924	0.515213	0.0870391	0.436899	0.260587	11.858	1.68542	2.60081	0.0798649	
111.933	0.516395	0.0870201	0.437567	0.260448	11.7201	1.72019	2.65541	0.0809238	
112.437	0.516775	0.0870447	0.437833	0.260398	11.656	1.73923	2.68453	0.0832575	
112.941	0.517016	0.0870905	0.438053	0.26036	11.595	1.75784	2.71332	0.0864147	
113.445	0.517122	0.0871567	0.438228	0.260334	11.5369	1.77698	2.74276	0.0888417	
113.95	0.517095	0.0872426	0.438358	0.26032	11.4817	1.79577	2.77195	0.087499	
114.286	0.517006	0.0873104	0.438421	0.260316	11.4463	1.80952	2.7927	0.0897793	
114.622	0.51686	0.0873862	0.438463	0.260317	11.4122	1.82281	2.81304	0.0910716	
114.958	0.51666	0.0874696	0.438488	0.260323	11.3791	1.83449	2.83183	0.0864573	
115.126	0.51654	0.0875144	0.438493	0.260327	11.363	1.84253	2.84344	0.103387	
115.294	0.516407	0.0875609	0.438493	0.260333	11.3472	1.85044	2.85493	0.102663	
115.462	0.516261	0.087609	0.438487	0.26034	11.3316	1.85846	2.86655	0.0954033	
115.714	0.516018	0.0876838	0.438468	0.260352	11.3088	1.86853	2.88204	0.0965528	
115.966	0.515749	0.0877616	0.438439	0.260366	11.2865	1.88058	2.89956	0.0990341	
116.471	0.515134	0.0879252	0.438348	0.260402	11.2437	1.90165	2.93164	0.104507	
116.975	0.514428	0.0880975	0.438214	0.260445	11.203	1.9246	2.96573	0.104042	
117.479	0.513644	0.0882744	0.438037	0.260496	11.1645	1.94758	2.99999	0.104339	
117.983	0.512799	0.0884515	0.43782	0.260554	11.1279	1.96884	3.03266	0.0987024	
118.319	0.512211	0.0885677	0.437655	0.260595	11.1046	1.98298	3.05447	0.0953002	
118.655	0.51161	0.0886807	0.437476	0.260638	11.0821	1.99321	3.07242	0.0751572	
118.992	0.511002	0.0887903	0.437288	0.260682	11.0605	1.99768	3.08465	0.05186	
119.328	0.510391	0.0888975	0.437096	0.260728	11.0396	1.99798	3.09271	0.0255843	
119.496	0.510085	0.0889508	0.437001	0.260751	11.0294	1.99803	3.09664	0.0364521	
119.664	0.509779	0.0890041	0.436905	0.260774	11.0194	1.9977	3.10018	0.0279371	
119.776	0.509574	0.0890397	0.436841	0.26079	11.0129	1.99762	3.10269	0.0350938	
119.888	0.50937	0.0890754	0.436778	0.260806	11.0064	1.99745	3.10511	0.0306319	
120	0.509165	0.0891111	0.436714	0.260821	11	1.99759	3.10783	0.0664063	


==> autoph_MWE/result/U4/phase2/energy.dat <==
10	1.57111	


==> autoph_MWE/result/U4/phase2/sys.dat <==
120	0.509165	0.0891111	0.436714	0.260821	11	1.99759	3.10783	0.0664063	
120.126	0.508935	0.0891513	0.436642	0.260839	10.9929	1.99847	3.11162	0.0383055	
120.252	0.508704	0.0891916	0.436569	0.260857	10.9859	1.99861	3.11467	0.0365558	
120.378	0.508474	0.0892319	0.436497	0.260875	10.979	1.99869	3.11767	0.0368668	
120.504	0.508243	0.0892723	0.436424	0.260894	10.9722	1.999	3.12088	0.0440597	
120.672	0.507935	0.0893261	0.436327	0.260918	10.9633	1.99914	3.1249	0.0358322	
120.84	0.507627	0.08938	0.436229	0.260943	10.9545	1.99919	3.12883	0.0357513	
121.008	0.507319	0.089434	0.436132	0.260967	10.9459	1.99939	3.13292	0.0477646	
121.261	0.506857	0.0895151	0.435985	0.261004	10.9333	1.99952	3.13887	0.0433646	
121.513	0.506394	0.0895964	0.435837	0.261042	10.921	1.99964	3.14482	0.0508518	
122.017	0.505469	0.0897594	0.435541	0.261118	10.8975	1.99968	3.15651	0.0476624	
122.521	0.504542	0.0899232	0.435244	0.261196	10.8753	1.99971	3.16818	0.0449654	
123.025	0.503615	0.0900877	0.434945	0.261274	10.8544	1.99973	3.17985	0.0426477	
123.529	0.502688	0.0902531	0.434645	0.261353	10.8346	1.99974	3.19151	0.0406558	
124.034	0.501761	0.0904193	0.434344	0.261434	10.816	1.99975	3.20317	0.0389472	
124.538	0.500833	0.0905864	0.434041	0.261515	10.7985	1.99976	3.21482	0.0374894	
125.042	0.499904	0.0907543	0.433737	0.261598	10.7819	1.99976	3.22648	0.0362564	
125.546	0.498975	0.0909231	0.433431	0.261681	10.7664	1.99976	3.23813	0.0352262	
126.05	0.498046	0.0910927	0.433124	0.261766	10.7517	1.99976	3.24977	0.034378	
126.555	0.497116	0.0912632	0.432816	0.261851	10.738	1.99976	3.26142	0.0336916	
127.059	0.496186	0.0914345	0.432506	0.261937	10.7251	1.99976	3.27307	0.0331466	
127.563	0.495255	0.0916068	0.432195	0.262024	10.713	1.99976	3.28471	0.0327228	
128.067	0.494324	0.0917799	0.431882	0.262112	10.7017	1.99975	3.29635	0.0324007	
128.571	0.493392	0.0919539	0.431568	0.262201	10.6911	1.99974	3.308	0.0321618	
129.076	0.49246	0.0921289	0.431253	0.262291	10.6812	1.99974	3.31964	0.0319897	
129.58	0.491527	0.0923047	0.430936	0.262382	10.672	1.99973	3.33128	0.0318699	
130.084	0.490594	0.0924815	0.430618	0.262474	10.6634	1.99972	3.34291	0.0317902	
130.588	0.48966	0.0926592	0.430299	0.262567	10.6554	1.99971	3.35455	0.0317403	
131.092	0.488726	0.0928378	0.429978	0.262661	10.648	1.9997	3.36619	0.0317121	
131.597	0.487791	0.0930174	0.429656	0.262756	10.6411	1.99968	3.37782	0.0316991	
132.101	0.486856	0.0931979	0.429332	0.262852	10.6348	1.99967	3.38946	0.0316959	
132.605	0.48592	0.0933794	0.429007	0.262949	10.6289	1.99965	3.40109	0.0316972	
133.109	0.484984	0.0935618	0.42868	0.263048	10.6236	1.99964	3.41272	0.0316967	
133.613	0.484048	0.0937451	0.428352	0.263147	10.6187	1.99962	3.42435	0.031684	
134.118	0.48311	0.0939294	0.428023	0.263247	10.6142	1.9996	3.43597	0.0316386	
134.622	0.482173	0.0941147	0.427692	0.263348	10.6102	1.99957	3.44759	0.0315157	
135.126	0.481235	0.0943009	0.42736	0.263451	10.6065	1.99954	3.45921	0.031218	
135.63	0.480297	0.094488	0.427027	0.263554	10.6033	1.9995	3.47081	0.0305372	
136.134	0.479358	0.0946761	0.426692	0.263659	10.6004	1.99944	3.4824	0.0290532	
136.639	0.478419	0.094865	0.426355	0.263765	10.5978	1.99934	3.49395	0.0259868	
137.143	0.477481	0.0950548	0.426017	0.263872	10.5956	1.99904	3.5053	0.0190815	
137.395	0.477011	0.0951501	0.425849	0.263925	10.5946	1.99875	3.51083	0.0334336	
137.647	0.476542	0.0952458	0.425679	0.26398	10.5937	1.99868	3.51658	0.0338715	
137.899	0.476072	0.0953418	0.42551	0.264034	10.5929	1.99862	3.52234	0.0341935	
138.151	0.475602	0.0954381	0.42534	0.264089	10.5921	1.99897	3.52851	0.0490026	
138.655	0.474661	0.0956314	0.424998	0.264199	10.5908	1.99905	3.54024	0.0405936	
139.16	0.47372	0.0958255	0.424655	0.264311	10.5898	1.9991	3.55193	0.0358481	
139.664	0.472779	0.0960203	0.42431	0.264424	10.5891	1.99909	3.56357	0.0352089	
140.168	0.471838	0.0962162	0.423964	0.264538	10.5886	1.99916	3.57528	0.0404136	
141.176	0.469958	0.0966092	0.423266	0.26477	10.5883	1.99898	3.59839	0.0358765	
142.185	0.468085	0.0970028	0.422564	0.265006	10.589	1.99866	3.62136	0.0308078	
143.193	0.466228	0.0973945	0.421857	0.265246	10.5906	1.99798	3.64396	0.0256741	
144.202	0.464396	0.0977815	0.421149	0.265488	10.5929	1.99611	3.66536	0.022837	
145.21	0.4626	0.0981617	0.420447	0.265732	10.5959	1.99201	3.6845	0.0236171	
146.218	0.460845	0.0985352	0.419755	0.265976	10.5996	1.98671	3.70236	0.0248084	
147.227	0.459135	0.0989023	0.419077	0.26622	10.6039	1.98126	3.72002	0.0254435	
148.235	0.457468	0.0992631	0.418411	0.266464	10.6087	1.9759	3.73772	0.02579	
149.244	0.455845	0.0996176	0.417759	0.266706	10.6139	1.97064	3.75544	0.0259573	
150.252	0.454265	0.0999653	0.417121	0.266946	10.6196	1.96539	3.77312	0.0260058	
151.261	0.452728	0.100306	0.416496	0.267185	10.6256	1.96012	3.79072	0.025956	
152.269	0.451235	0.100639	0.415885	0.267422	10.632	1.9548	3.8082	0.0258541	
153.277	0.449787	0.100965	0.415289	0.267656	10.6387	1.94944	3.82558	0.0257604	
154.286	0.448382	0.101283	0.414707	0.267888	10.6456	1.94408	3.84291	0.0257072	
155.294	0.447021	0.101593	0.414141	0.268117	10.6528	1.93877	3.86021	0.0256926	
156.303	0.445703	0.101896	0.41359	0.268342	10.6601	1.93351	3.87751	0.0257019	
157.311	0.444428	0.10219	0.413055	0.268564	10.6676	1.92833	3.89482	0.0257232	
158.319	0.443195	0.102477	0.412535	0.268783	10.6752	1.92322	3.91215	0.0257508	
159.328	0.442004	0.102755	0.41203	0.268997	10.683	1.91819	3.92949	0.0257834	
160.336	0.440854	0.103026	0.41154	0.269208	10.6907	1.91324	3.94685	0.0258212	
161.345	0.439744	0.103288	0.411066	0.269414	10.6986	1.90836	3.96424	0.0258652	
162.353	0.438675	0.103542	0.410607	0.269616	10.7065	1.90357	3.98165	0.0259165	
163.361	0.437646	0.103788	0.410163	0.269813	10.7143	1.89887	3.9991	0.0259763	
164.37	0.436654	0.104026	0.409735	0.270006	10.7222	1.89427	4.01659	0.0260459	
165.378	0.435701	0.104256	0.409321	0.270194	10.7301	1.88977	4.03413	0.0261269	
166.387	0.434785	0.104478	0.408922	0.270377	10.7379	1.88538	4.05173	0.0262212	
167.395	0.433905	0.104692	0.408537	0.270555	10.7456	1.88112	4.06941	0.0263307	
168.403	0.433059	0.104899	0.408167	0.270728	10.7533	1.87698	4.08716	0.0264577	
169.412	0.432247	0.105099	0.407811	0.270897	10.7609	1.873	4.10502	0.0266051	
170.42	0.431467	0.105292	0.407468	0.27106	10.7684	1.86917	4.12299	0.0267766	
171.429	0.430717	0.105478	0.407138	0.271219	10.7758	1.86553	4.1411	0.0269767	
172.437	0.429995	0.105658	0.40682	0.271373	10.7831	1.86209	4.15937	0.0272114	
173.445	0.429299	0.105833	0.406514	0.271523	10.7903	1.85887	4.17783	0.0274885	
174.454	0.428626	0.106004	0.406219	0.271669	10.7974	1.85591	4.19651	0.0278181	
175.462	0.427974	0.106171	0.405933	0.271812	10.8043	1.85324	4.21544	0.0282123	
176.471	0.427337	0.106334	0.405656	0.271951	10.8111	1.85089	4.23467	0.0286831	
177.479	0.426714	0.106497	0.405386	0.272088	10.8178	1.84891	4.25423	0.0292362	
178.487	0.426098	0.106659	0.405121	0.272224	10.8244	1.84734	4.27419	0.0298634	
179.496	0.425486	0.106822	0.40486	0.272358	10.8308	1.84622	4.29459	0.0305453	
180.504	0.424873	0.106987	0.4046	0.272493	10.8372	1.84559	4.31546	0.0312723	
181.513	0.424252	0.107157	0.40434	0.272629	10.8435	1.84543	4.3368	0.0320307	
182.521	0.423618	0.107332	0.404077	0.272767	10.8496	1.84573	4.3586	0.0328629	
183.529	0.422964	0.107515	0.403809	0.272909	10.8558	1.84661	4.38099	0.0340326	
184.538	0.422281	0.10771	0.403533	0.273057	10.8619	1.84837	4.40427	0.0355052	
185.546	0.42156	0.107918	0.403245	0.273212	10.868	1.85134	4.42879	0.0380587	
186.555	0.420791	0.108143	0.402939	0.273377	10.8741	1.85432	4.45335	0.0376818	
187.059	0.420386	0.108262	0.402779	0.273464	10.8772	1.85718	4.46702	0.0386363	
187.563	0.419966	0.108386	0.402613	0.273553	10.8803	1.85956	4.48022	0.0394577	
188.067	0.419531	0.108515	0.40244	0.273647	10.8834	1.8621	4.4936	0.0400243	
188.571	0.419078	0.108649	0.402262	0.273744	10.8866	1.86425	4.50661	0.039901	
188.908	0.418766	0.108742	0.402139	0.273811	10.8887	1.86674	4.51634	0.0424794	
189.244	0.418446	0.108838	0.402013	0.27388	10.8909	1.86891	4.52576	0.041327	
189.58	0.418118	0.108937	0.401883	0.27395	10.893	1.87077	4.53488	0.0423973	
189.832	0.417865	0.109012	0.401783	0.274005	10.8947	1.87303	4.5426	0.045975	
190.084	0.417608	0.10909	0.401681	0.274061	10.8963	1.87533	4.55035	0.0462483	
190.336	0.417346	0.109169	0.401576	0.274117	10.898	1.87786	4.55835	0.049033	
190.588	0.417079	0.109249	0.401468	0.274176	10.8997	1.88084	4.5668	0.0436531	
191.092	0.416531	0.109412	0.401246	0.274296	10.9031	1.88293	4.57985	0.0436374	
191.345	0.41625	0.109496	0.401132	0.274357	10.9049	1.88628	4.58869	0.0527941	
191.597	0.415966	0.109581	0.401014	0.27442	10.9066	1.88963	4.59754	0.0487958	
191.933	0.415581	0.109695	0.400852	0.274506	10.909	1.89277	4.60802	0.0477887	
192.269	0.415191	0.109809	0.400685	0.274594	10.9114	1.8963	4.61891	0.0491582	
192.605	0.414797	0.109923	0.400513	0.274684	10.9139	1.90008	4.63006	0.0499496	
192.941	0.414403	0.110036	0.400335	0.274775	10.9164	1.90402	4.64139	0.050697	
193.277	0.414011	0.110146	0.400152	0.274867	10.9189	1.90806	4.65283	0.0506948	
193.613	0.413625	0.110251	0.399963	0.27496	10.9215	1.91146	4.66365	0.0445748	
193.95	0.41325	0.11035	0.399772	0.275052	10.9241	1.91216	4.67177	0.0276483	
194.286	0.412891	0.110441	0.399581	0.275144	10.9267	1.90877	4.6758	0.0111497	
194.622	0.41255	0.110524	0.399397	0.275234	10.9294	1.9029	4.67733	0.00415854	
194.958	0.41223	0.1106	0.399222	0.275321	10.9321	1.89616	4.67797	0.00194089	
195.294	0.411931	0.110669	0.399055	0.275406	10.9348	1.88914	4.6783	0.00108598	
195.63	0.411654	0.11073	0.398898	0.275487	10.9375	1.88201	4.67849	0.000683892	
195.966	0.4114	0.110785	0.39875	0.275565	10.9403	1.87484	4.67862	0.000466336	
196.303	0.411169	0.110833	0.398612	0.275638	10.9431	1.86766	4.6787	0.000336419	
196.639	0.410962	0.110875	0.398484	0.275708	10.9458	1.86048	4.67877	0.00020292	
197.143	0.410695	0.110923	0.39831	0.275803	10.95	1.84973	4.67882	0.000116867	
197.647	0.410482	0.110956	0.39816	0.275887	10.9541	1.83902	4.67885	5.71222e-05	
198.655	0.410221	0.110971	0.39793	0.27602	10.9622	1.81774	4.67887	2.51444e-05	
199.664	0.410185	0.110919	0.397796	0.276101	10.9699	1.7967	4.67889	1.62208e-05	
200.672	0.410382	0.110797	0.397762	0.276126	10.9771	1.7759	4.67889	1.11638e-05	
201.681	0.410819	0.110603	0.39783	0.276093	10.9836	1.75534	4.6789	8.04564e-06	
202.689	0.411505	0.110334	0.398003	0.275999	10.9892	1.73501	4.67891	6.0023e-06	
203.697	0.412447	0.109989	0.398284	0.275843	10.9938	1.71492	4.67891	4.60056e-06	
204.706	0.413658	0.109564	0.398676	0.275622	10.9972	1.69506	4.67891	3.60435e-06	
205.714	0.415148	0.109058	0.399183	0.275337	10.9993	1.67543	4.67891	2.87649e-06	
206.723	0.416932	0.108468	0.399807	0.274985	11	1.65603	4.67892	2.33351e-06	
207.731	0.419028	0.107789	0.400551	0.274568	10.9992	1.63685	4.67892	1.92471e-06	
208.739	0.421461	0.107014	0.401418	0.274084	10.9967	1.61789	4.67892	1.61442e-06	
209.748	0.424267	0.106134	0.402413	0.273532	10.9924	1.59916	4.67892	1.37437e-06	
210.756	0.4275	0.105131	0.403539	0.27291	10.9863	1.58064	4.67892	1.1846e-06	
211.765	0.431246	0.103977	0.404801	0.272211	10.9783	1.56233	4.67892	1.03153e-06	
212.773	0.435645	0.102622	0.406205	0.271426	10.9681	1.54424	4.67892	9.05845e-07	
213.782	0.440925	0.100986	0.407761	0.270536	10.9558	1.52635	4.67892	8.0104e-07	
214.79	0.447446	0.0989409	0.409481	0.269512	10.941	1.50867	4.67892	7.12465e-07	
215.798	0.45575	0.0963073	0.411384	0.268313	10.9233	1.4912	4.67892	6.36724e-07	
216.807	0.466575	0.0928664	0.413498	0.266894	10.9023	1.47393	4.67892	5.71277e-07	
217.815	0.480749	0.0884412	0.41586	0.265225	10.8774	1.45686	4.67892	5.1419e-07	
218.824	0.498889	0.0830574	0.418508	0.263327	10.848	1.43999	4.67892	4.63959e-07	
219.832	0.520972	0.0771024	0.421475	0.261304	10.8139	1.42331	4.67892	5.92483e-07	
220.336	0.533246	0.074124	0.423082	0.260295	10.7951	1.41504	4.67892	8.97692e-07	
220.84	0.546119	0.0712698	0.424769	0.259318	10.7753	1.40682	4.67892	8.5901e-07	
221.345	0.559397	0.0686183	0.426533	0.258391	10.7545	1.39865	4.67892	8.2235e-07	
221.849	0.572886	0.0662249	0.428369	0.257529	10.7331	1.39053	4.67893	7.87568e-07	
222.353	0.586406	0.0641197	0.43027	0.256739	10.711	1.38246	4.67893	7.54539e-07	
222.857	0.599803	0.0623111	0.43223	0.256027	10.6886	1.37443	4.67893	7.23152e-07	
223.361	0.612946	0.0607913	0.434243	0.255393	10.666	1.36644	4.67893	6.93309e-07	
223.866	0.625729	0.0595427	0.436303	0.254835	10.6433	1.35851	4.67893	4.10016e-07	
224.874	0.649901	0.0577676	0.440539	0.253927	10.5983	1.34277	4.67893	2.56173e-07	
225.882	0.671835	0.0567996	0.444898	0.25326	10.5546	1.32722	4.67893	2.32303e-07	
226.891	0.691217	0.0564779	0.449347	0.252787	10.5129	1.31185	4.67893	2.10712e-07	
227.899	0.707812	0.0566808	0.453858	0.252471	10.4737	1.29666	4.67893	1.91222e-07	
228.908	0.72141	0.057324	0.458409	0.252279	10.4374	1.28164	4.67893	1.7369e-07	
229.916	0.731778	0.0583553	0.46298	0.252189	10.4039	1.2668	4.67893	1.58005e-07	
230.924	0.738616	0.0597525	0.467553	0.252188	10.3736	1.25212	4.67893	1.44085e-07	
231.933	0.741509	0.0615248	0.472108	0.252269	10.3463	1.23762	4.67893	1.31876e-07	
232.941	0.739854	0.0637223	0.476626	0.252434	10.322	1.22329	4.67893	1.95174e-07	
233.445	0.737048	0.0650129	0.478864	0.252552	10.3111	1.21618	4.67893	3.33579e-07	
233.95	0.732717	0.0664612	0.481084	0.252698	10.301	1.20912	4.67893	3.25197e-07	
234.454	0.726645	0.0681023	0.48328	0.252877	10.2917	1.2021	4.67893	3.17679e-07	
234.958	0.718539	0.0699888	0.485448	0.253096	10.2832	1.19512	4.67893	3.11038e-07	
235.462	0.707982	0.0722011	0.48758	0.253367	10.2756	1.18817	4.67893	3.05289e-07	
235.966	0.694357	0.07487	0.489668	0.253709	10.269	1.18127	4.67893	3.80555e-07	
236.303	0.683106	0.0770079	0.491028	0.253991	10.2652	1.1767	4.67893	4.96647e-07	
236.639	0.66962	0.0795544	0.492357	0.254334	10.2619	1.17214	4.67893	4.9318e-07	
236.975	0.653224	0.0826844	0.493646	0.254763	10.2593	1.16759	4.67893	6.87106e-07	
237.143	0.643618	0.0845544	0.494272	0.255021	10.2582	1.16533	4.67893	1.07829e-06	
237.311	0.632824	0.0866984	0.494883	0.255318	10.2574	1.16307	4.67893	1.31141e-06	
237.423	0.624839	0.088318	0.495281	0.255544	10.2569	1.16156	4.67893	1.66238e-06	
237.535	0.616104	0.0901254	0.495671	0.255797	10.2566	1.16006	4.67893	1.66067e-06	
237.647	0.606487	0.0921611	0.49605	0.256082	10.2564	1.15856	4.67893	1.65915e-06	
237.759	0.595818	0.0944786	0.496419	0.256408	10.2563	1.15706	4.67893	1.6578e-06	
237.871	0.583873	0.0971494	0.496774	0.256785	10.2564	1.15557	4.67893	1.65661e-06	
237.983	0.57035	0.100271	0.497115	0.257228	10.2566	1.15407	4.67893	1.90639e-06	
238.067	0.558928	0.102989	0.497359	0.257616	10.257	1.15295	4.67893	2.23989e-06	
238.151	0.546151	0.106116	0.497591	0.258066	10.2574	1.15183	4.67893	2.2391e-06	
238.235	0.531707	0.109755	0.497809	0.258595	10.2581	1.15071	4.67893	2.57247e-06	
238.298	0.519533	0.112904	0.497963	0.259059	10.2587	1.14988	4.67893	3.01728e-06	
238.361	0.505956	0.116496	0.498106	0.259597	10.2594	1.14904	4.67893	3.01673e-06	
238.424	0.49068	0.120631	0.498238	0.260229	10.2602	1.1482	4.67893	3.01625e-06	
238.487	0.473325	0.125431	0.498356	0.260982	10.2613	1.14737	4.67893	3.36203e-06	
238.538	0.457622	0.129854	0.498439	0.261697	10.2622	1.1467	4.67893	3.7944e-06	
238.588	0.43997	0.134898	0.498511	0.262543	10.2633	1.14603	4.67893	3.79406e-06	
238.639	0.420003	0.140672	0.498569	0.263558	10.2646	1.14537	4.67893	3.79376e-06	
238.689	0.3973	0.147296	0.498612	0.264791	10.2662	1.1447	4.67893	3.79349e-06	
238.739	0.371417	0.154885	0.498638	0.266313	10.2679	1.14403	4.67893	3.79325e-06	
238.79	0.341955	0.163529	0.498644	0.268219	10.2701	1.14337	4.67893	3.79304e-06	
238.84	0.308706	0.173256	0.498626	0.270634	10.2726	1.1427	4.67893	3.79285e-06	
238.891	0.271867	0.183994	0.498584	0.273717	10.2757	1.14204	4.67893	3.79268e-06	
238.941	0.232292	0.195547	0.498514	0.277658	10.2794	1.14137	4.67893	3.79253e-06	
238.992	0.191612	0.207629	0.498415	0.282663	10.2841	1.14071	4.67893	4.14626e-06	
239.034	0.158478	0.217876	0.498309	0.287797	10.2888	1.14015	4.67893	4.57077e-06	
239.076	0.127509	0.228127	0.498182	0.293923	10.2944	1.1396	4.67893	4.57067e-06	
239.118	0.0998795	0.23828	0.498035	0.301135	10.3011	1.13905	4.67893	4.57058e-06	
239.16	0.076359	0.248278	0.497867	0.30951	10.3091	1.13849	4.67893	4.5705e-06	
239.202	0.0572338	0.258095	0.497679	0.319104	10.3186	1.13794	4.67893	4.57043e-06	
239.244	0.042347	0.267719	0.497471	0.329954	10.3298	1.13739	4.67893	4.14579e-06	
239.294	0.02939	0.279012	0.497196	0.344654	10.3456	1.13673	4.67893	3.79192e-06	
239.345	0.0207109	0.290028	0.496894	0.361173	10.3646	1.13607	4.67893	3.79188e-06	
239.395	0.0151433	0.300771	0.496566	0.379449	10.3869	1.1354	4.67893	3.79184e-06	
239.445	0.0116834	0.311245	0.496213	0.399378	10.413	1.13474	4.67893	3.79182e-06	
239.496	0.00956947	0.321455	0.495835	0.420809	10.4431	1.13408	4.67893	3.7918e-06	
239.546	0.00827618	0.331405	0.495433	0.443553	10.4775	1.13342	4.67893	3.79178e-06	
239.597	0.00746735	0.341101	0.495008	0.467389	10.5164	1.13276	4.67893	3.79177e-06	
239.647	0.00694019	0.350547	0.494561	0.492071	10.56	1.1321	4.67893	3.79176e-06	
239.697	0.00657768	0.359749	0.494092	0.517337	10.6085	1.13144	4.67893	3.79175e-06	
239.748	0.00631418	0.36871	0.493602	0.542919	10.6617	1.13078	4.67893	3.79175e-06	
239.798	0.00611325	0.377435	0.493092	0.568549	10.7199	1.13013	4.67893	3.79175e-06	
239.849	0.00595446	0.38593	0.492563	0.593974	10.783	1.12947	4.67893	3.79175e-06	
239.899	0.00582595	0.3942	0.492014	0.618953	10.8507	1.12881	4.67893	3.79175e-06	
239.95	0.00572049	0.402247	0.491447	0.643275	10.9231	1.12815	4.67893	3.79174e-06	
240	0.00563334	0.410079	0.490863	0.666752	11	1.1275	4.67893	7.68349e-06	


==> autoph_MWE/result/U4/sys.dat <==
0	0.0028	0.8307	0.5463	0.9474	37.8944	0	0	2.20573e-05	
1.0084	0.00279856	0.830702	0.54629	0.947404	37.8946	7.67141e-06	7.73231e-06	5.57043e-06	
2.01681	0.00279756	0.8307	0.546281	0.947404	37.8947	1.04873e-05	1.0656e-05	3.57632e-06	
3.02521	0.00279685	0.830695	0.546274	0.947404	37.8949	1.24599e-05	1.27629e-05	2.86361e-06	
4.03361	0.00279636	0.83069	0.546269	0.947404	37.895	1.40588e-05	1.45167e-05	2.48142e-06	
5.04202	0.00279601	0.830685	0.546264	0.947404	37.8951	1.54355e-05	1.60655e-05	2.24025e-06	
6.05042	0.00279576	0.830681	0.546261	0.947404	37.8952	1.66622e-05	1.74793e-05	2.07415e-06	
7.05882	0.00279559	0.830677	0.546258	0.947403	37.8953	1.77799e-05	1.87978e-05	1.95359e-06	
8.06723	0.00279547	0.830674	0.546256	0.947403	37.8954	1.88148e-05	2.00459e-05	1.86316e-06	
9.07563	0.00279539	0.830672	0.546255	0.947403	37.8954	1.97846e-05	2.12406e-05	1.794e-06	
10.084	0.00279533	0.83067	0.546254	0.947403	37.8955	2.07025e-05	2.23944e-05	1.74061e-06	
11.0924	0.00279529	0.830668	0.546253	0.947403	37.8956	2.15784e-05	2.35166e-05	1.69943e-06	
12.1008	0.00279526	0.830667	0.546252	0.947403	37.8956	2.24199e-05	2.46144e-05	1.66804e-06	
13.1092	0.00279524	0.830666	0.546252	0.947403	37.8957	2.32335e-05	2.5694e-05	1.64474e-06	
14.1176	0.00279523	0.830666	0.546251	0.947403	37.8957	2.40245e-05	2.67602e-05	1.62836e-06	
15.1261	0.00279522	0.830665	0.546251	0.947403	37.8958	2.47974e-05	2.78176e-05	1.61803e-06	
16.1345	0.00279521	0.830665	0.546251	0.947403	37.8958	2.55563e-05	2.88698e-05	1.61315e-06	
17.1429	0.0027952	0.830664	0.546251	0.947403	37.8958	2.63049e-05	2.99205e-05	1.6133e-06	
18.1513	0.0027952	0.830664	0.54625	0.947403	37.8958	2.70465e-05	3.09729e-05	1.61822e-06	
19.1597	0.0027952	0.830664	0.54625	0.947403	37.8959	2.77844e-05	3.20301e-05	1.62775e-06	
20.1681	0.0027952	0.830664	0.54625	0.947403	37.8959	2.85216e-05	3.30953e-05	1.64186e-06	
21.1765	0.0027952	0.830664	0.54625	0.947403	37.8959	2.92613e-05	3.41716e-05	1.66059e-06	
22.1849	0.0027952	0.830664	0.54625	0.947403	37.8959	3.00065e-05	3.5262e-05	1.6841e-06	
23.1933	0.00279519	0.830664	0.54625	0.947403	37.896	3.07605e-05	3.63699e-05	1.71264e-06	
24.2017	0.00279519	0.830664	0.54625	0.947403	37.896	3.15266e-05	3.74988e-05	1.74657e-06	
25.2101	0.00279519	0.830664	0.54625	0.947403	37.896	3.23085e-05	3.86525e-05	1.78634e-06	
26.2185	0.00279519	0.830664	0.54625	0.947403	37.896	3.311e-05	3.9835e-05	1.83259e-06	
27.2269	0.00279519	0.830664	0.54625	0.947403	37.896	3.39356e-05	4.10511e-05	1.8861e-06	
28.2353	0.00279519	0.830664	0.54625	0.947403	37.896	3.47901e-05	4.23058e-05	1.94785e-06	
29.2437	0.00279519	0.830664	0.54625	0.947403	37.896	3.56791e-05	4.36052e-05	2.01912e-06	
30.2521	0.00279519	0.830664	0.54625	0.947403	37.896	3.6609e-05	4.49562e-05	2.10152e-06	
31.2605	0.00279519	0.830664	0.54625	0.947403	37.896	3.75877e-05	4.63669e-05	2.19714e-06	
32.2689	0.00279519	0.830664	0.54625	0.947403	37.8961	3.86241e-05	4.78471e-05	2.30869e-06	
33.2773	0.00279519	0.830664	0.54625	0.947403	37.8961	3.97294e-05	4.94088e-05	2.43978e-06	
34.2857	0.00279519	0.830664	0.54625	0.947403	37.8961	4.09176e-05	5.10665e-05	2.59528e-06	
35.2941	0.00279519	0.830664	0.54625	0.947403	37.8961	4.2206e-05	5.28389e-05	2.78191e-06	
36.3025	0.00279519	0.830664	0.54625	0.947403	37.8961	4.36174e-05	5.475e-05	3.00924e-06	
37.3109	0.00279519	0.830664	0.54625	0.947403	37.8961	4.5182e-05	5.68316e-05	3.29133e-06	
38.3193	0.00279519	0.830664	0.54625	0.947403	37.8961	4.69415e-05	5.91274e-05	3.64972e-06	
39.3277	0.00279519	0.830664	0.54625	0.947403	37.8961	4.89556e-05	6.16997e-05	4.1192e-06	
40.3361	0.00279519	0.830664	0.54625	0.947403	37.8961	5.13143e-05	6.46418e-05	4.7599e-06	
41.3445	0.00279519	0.830664	0.54625	0.947403	37.8961	5.41629e-05	6.81039e-05	5.68549e-06	
42.3529	0.00279519	0.830664	0.54625	0.947403	37.8961	5.77597e-05	7.23512e-05	7.14058e-06	
43.3613	0.00279519	0.830664	0.54625	0.947403	37.8961	6.3236e-05	7.85263e-05	1.33335e-05	
43.8655	0.00279519	0.830664	0.54625	0.947403	37.8961	6.92467e-05	8.49208e-05	2.17623e-05	
44.3697	0.00279519	0.830664	0.54625	0.947403	37.8961	7.66255e-05	9.27237e-05	2.49429e-05	
44.8739	0.00279519	0.830664	0.54625	0.947403	37.8961	8.53168e-05	0.000101885	2.99935e-05	
45.3782	0.00279519	0.830664	0.54625	0.947403	37.8961	9.69502e-05	0.000114045	4.7467e-05	
45.7143	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000109999	0.000127494	6.78323e-05	
46.0504	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000126442	0.000144394	8.44322e-05	
46.3866	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000150785	0.000169267	0.000164038	
46.5546	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000175934	0.00019473	0.000256056	
46.7227	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000208	0.000227166	0.000359415	
46.8347	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000239566	0.000259021	0.000456131	
46.9468	0.00279519	0.830664	0.54625	0.947403	37.8961	0.0002745	0.000294288	0.000492037	
47.0588	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000314655	0.000334822	0.000642312	
47.1429	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000355623	0.000376114	0.00078867	
47.2269	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000401484	0.000422341	0.000869858	
47.3109	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000453146	0.000474418	0.0010014	
47.395	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000516472	0.000538212	0.00137244	
47.4622	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000588347	0.000610514	0.0018045	
47.5294	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000678365	0.000701022	0.00229095	
47.5966	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000762455	0.000785681	8.07148e-05	
47.6639	0.00279519	0.830664	0.54625	0.947403	37.8961	0.000971549	0.000995413	0.00830624	
47.7311	0.00279545	0.830663	0.54621	0.947403	37.8961	0.115918	0.115978	2.04953	
47.7983	0.00280015	0.830656	0.545804	0.947403	37.8961	0.265243	0.265454	1.40577	
47.8655	0.00281343	0.830625	0.544961	0.947403	37.8961	0.35135	0.351803	0.840799	
47.9328	0.00283298	0.83056	0.543883	0.947402	37.8961	0.394349	0.395093	0.543148	
48	0.00285592	0.830456	0.542696	0.947401	37.8961	0.418309	0.41937	0.399275	
48.0672	0.00288083	0.830311	0.54145	0.947399	37.8961	0.435102	0.436494	0.345987	
48.1232	0.00290267	0.83016	0.540379	0.947397	37.8961	0.447921	0.449599	0.330576	
48.1793	0.00292541	0.829981	0.539282	0.947394	37.8961	0.459501	0.461472	0.303888	
48.2353	0.00294898	0.829774	0.538163	0.947391	37.8961	0.470214	0.472486	0.288346	
48.2913	0.00297333	0.82954	0.537025	0.947387	37.8961	0.480413	0.482993	0.279365	
48.3473	0.00299846	0.829279	0.535869	0.947382	37.8961	0.490331	0.493225	0.275521	
48.4034	0.00302434	0.828991	0.534697	0.947376	37.8961	0.499983	0.503197	0.253375	
48.4706	0.00305639	0.828612	0.533272	0.947368	37.8961	0.510167	0.513774	0.239072	
48.5378	0.00308944	0.828195	0.531831	0.947359	37.8961	0.52029	0.524297	0.240269	
48.605	0.00312352	0.827743	0.530373	0.94735	37.8961	0.530457	0.534872	0.240862	
48.6723	0.00315864	0.827256	0.528899	0.947339	37.896	0.540715	0.545546	0.243984	
48.7395	0.00319483	0.826734	0.527409	0.947327	37.896	0.551002	0.556257	0.227995	
48.8235	0.00324157	0.826035	0.52553	0.947311	37.896	0.562479	0.568275	0.220158	
48.9076	0.00328993	0.825284	0.523633	0.947293	37.896	0.574244	0.580592	0.224915	
48.9916	0.00333999	0.824484	0.521719	0.947273	37.8959	0.586331	0.593242	0.230013	
49.0756	0.00339179	0.823636	0.519788	0.947252	37.8959	0.598634	0.60612	0.216174	
49.1877	0.00346363	0.822433	0.517191	0.947222	37.8958	0.613404	0.621675	0.213493	
49.2997	0.00353863	0.821149	0.514574	0.947189	37.8957	0.628868	0.637942	0.219203	
49.4118	0.00361696	0.819788	0.511935	0.947154	37.8956	0.644926	0.654824	0.208772	
49.5798	0.0037409	0.817607	0.507945	0.947096	37.8955	0.66713	0.678302	0.213568	
49.7479	0.00387288	0.815267	0.503921	0.947032	37.8952	0.691492	0.703984	0.215972	
50.084	0.0041626	0.810139	0.495804	0.946888	37.8947	0.73509	0.750351	0.211551	
50.4202	0.0044885	0.804463	0.487654	0.946722	37.8939	0.777725	0.795924	0.204926	
50.7563	0.00485393	0.79829	0.47951	0.946533	37.893	0.820865	0.842168	0.205899	
51.0924	0.00526307	0.791664	0.471397	0.946321	37.8918	0.864339	0.888914	0.205804	
51.4286	0.0057201	0.784624	0.463343	0.946085	37.8904	0.906823	0.934838	0.203603	
51.7647	0.00622922	0.777204	0.455376	0.945824	37.8886	0.948453	0.980071	0.198912	
52.1008	0.00679483	0.769436	0.447518	0.945538	37.8866	0.989584	1.02496	0.199992	
52.437	0.00742187	0.76135	0.439785	0.945224	37.8843	1.03049	1.0698	0.199778	
52.7731	0.00811535	0.752973	0.432193	0.94488	37.8815	1.06946	1.11284	0.192699	
52.9412	0.00848855	0.748684	0.428452	0.944697	37.88	1.09076	1.13624	0.195729	
53.1092	0.00888056	0.744331	0.424748	0.944505	37.8784	1.11073	1.15835	0.195039	
53.2773	0.00929199	0.739919	0.421084	0.944306	37.8767	1.13051	1.1803	0.195264	
53.4454	0.00972352	0.735449	0.417459	0.944097	37.8749	1.15024	1.20224	0.194334	
53.6134	0.0101759	0.730925	0.413876	0.94388	37.873	1.16983	1.22409	0.19267	
53.7815	0.0106498	0.72635	0.410334	0.943654	37.871	1.18928	1.24583	0.19113	
53.9496	0.0111459	0.721726	0.406835	0.943418	37.8688	1.20858	1.26746	0.189931	
54.1176	0.0116651	0.717056	0.403378	0.943172	37.8665	1.22774	1.28898	0.18903	
54.2857	0.0122081	0.712342	0.399965	0.942915	37.8641	1.24674	1.31038	0.188411	
54.4538	0.0127756	0.707588	0.396596	0.942648	37.8616	1.26556	1.33164	0.187888	
54.6218	0.0133683	0.702796	0.393271	0.94237	37.8589	1.28419	1.35274	0.187111	
54.7899	0.0139871	0.697968	0.389991	0.942081	37.856	1.30263	1.3737	0.186449	
54.958	0.0146326	0.693108	0.386754	0.941779	37.8531	1.32115	1.39477	0.187363	
55.1261	0.0153057	0.688216	0.383562	0.941465	37.8499	1.34079	1.41699	0.183399	
55.4622	0.016738	0.67835	0.37731	0.940799	37.8432	1.37547	1.45694	0.188361	
55.7983	0.0182893	0.66839	0.371238	0.940077	37.8357	1.41165	1.49853	0.187567	
56.1345	0.019966	0.658352	0.365342	0.939296	37.8275	1.44651	1.53894	0.182756	
56.4706	0.0217737	0.648254	0.359621	0.93845	37.8185	1.48085	1.57897	0.183098	
56.8067	0.0237178	0.638113	0.354079	0.937535	37.8086	1.5066	1.61053	0.109817	
57.1429	0.0257961	0.627945	0.348755	0.936547	37.7978	1.50881	1.61861	0.00647596	
57.479	0.0279958	0.617775	0.343687	0.935478	37.786	1.50364	1.61928	0.00127396	
57.8151	0.0303074	0.607625	0.338871	0.934326	37.7731	1.49799	1.61946	0.000530619	
58.1513	0.0327261	0.597516	0.334297	0.933084	37.7591	1.49227	1.61955	0.000288628	
58.4874	0.0352474	0.587466	0.329957	0.931748	37.7438	1.48654	1.6196	0.00014523	
58.9916	0.0392119	0.572538	0.323865	0.929554	37.7184	1.47794	1.61963	6.97224e-05	
59.4958	0.0433799	0.557826	0.318251	0.927117	37.6896	1.46937	1.61965	3.03668e-05	
60.5042	0.0522482	0.529205	0.308352	0.92143	37.6209	1.45237	1.61966	1.15252e-05	
61.5126	0.0616847	0.501827	0.30006	0.914524	37.5346	1.43555	1.61967	6.84288e-06	
62.521	0.0715142	0.475821	0.2932	0.906228	37.4274	1.41893	1.61967	4.4872e-06	
63.5294	0.0815702	0.45124	0.28762	0.896376	37.2957	1.4025	1.61967	3.1477e-06	
64.5378	0.0917071	0.428076	0.283185	0.88481	37.1355	1.38625	1.61968	2.32151e-06	
65.5462	0.101808	0.406282	0.279778	0.871386	36.9427	1.3702	1.61968	1.78251e-06	
66.5546	0.111791	0.38579	0.277298	0.855986	36.7131	1.35433	1.61968	1.41705e-06	
67.563	0.121606	0.366517	0.275658	0.838528	36.4424	1.33865	1.61968	1.16305e-06	
68.5714	0.131239	0.34838	0.274783	0.818975	36.1267	1.32314	1.61968	9.84457e-07	
69.5798	0.1407	0.331302	0.274608	0.797353	35.7621	1.30782	1.61968	8.59317e-07	
70.5882	0.150021	0.315208	0.275074	0.773752	35.3456	1.29267	1.61968	7.73899e-07	
71.5966	0.159246	0.300032	0.276132	0.748337	34.875	1.2777	1.61968	7.19548e-07	
72.605	0.168426	0.28571	0.277739	0.721345	34.3488	1.2629	1.61968	6.90968e-07	
73.6134	0.177611	0.272183	0.279855	0.69307	33.7669	1.24828	1.61968	6.85269e-07	
74.6218	0.186848	0.259392	0.282446	0.663854	33.1304	1.23382	1.61968	7.01453e-07	
75.6303	0.196182	0.24728	0.285483	0.634069	32.4416	1.21953	1.61968	7.40217e-07	
76.6387	0.205649	0.235791	0.288938	0.604095	31.7041	1.20541	1.61968	8.0399e-07	
77.6471	0.215286	0.224874	0.292787	0.574308	30.9226	1.19145	1.61968	8.97237e-07	
78.6555	0.225125	0.21448	0.29701	0.545059	30.1027	1.17765	1.61968	1.02709e-06	
79.6639	0.235201	0.204564	0.301588	0.51667	29.2508	1.16401	1.61969	1.20453e-06	
80.6723	0.24555	0.195084	0.306504	0.489417	28.3738	1.15053	1.61969	1.44643e-06	
81.6807	0.256207	0.186005	0.311743	0.463534	27.479	1.1372	1.61969	1.77931e-06	
82.6891	0.267214	0.177294	0.317292	0.439201	26.5737	1.12403	1.61969	2.24631e-06	
83.6975	0.278616	0.168922	0.323138	0.416548	25.6651	1.11102	1.61969	2.9211e-06	
84.7059	0.290459	0.160865	0.329271	0.395659	24.7602	1.09815	1.61969	3.93749e-06	
85.7143	0.302793	0.153104	0.33568	0.376573	23.8654	1.08544	1.6197	5.55913e-06	
86.7227	0.315662	0.145629	0.342356	0.359291	22.9868	1.07287	1.6197	8.36565e-06	
87.7311	0.329092	0.138446	0.349289	0.343787	22.1296	1.06045	1.61971	1.38463e-05	
88.7395	0.343068	0.131593	0.356468	0.330018	21.2985	1.04818	1.61972	3.56563e-05	
89.2437	0.35023	0.128317	0.360146	0.323767	20.8941	1.04211	1.61974	8.07547e-05	
89.7479	0.357475	0.125165	0.363881	0.317932	20.4977	1.0361	1.61978	0.000165093	
90.084	0.362329	0.123145	0.366401	0.31427	20.238	1.03214	1.61984	0.000322769	
90.4202	0.367182	0.121203	0.368943	0.310789	19.9823	1.02824	1.61993	0.000578879	
90.7563	0.372011	0.11935	0.371507	0.307489	19.7305	1.02445	1.62013	0.00132683	
91.0924	0.376787	0.117602	0.37409	0.304369	19.4827	1.02111	1.62076	0.00570163	
91.4286	0.381473	0.115974	0.376684	0.30143	19.2392	1.02234	1.62595	0.0636843	
91.7647	0.386036	0.114475	0.379217	0.298671	18.9999	1.03739	1.64499	0.11385	
92.1008	0.390461	0.113091	0.381627	0.296092	18.7651	1.05734	1.66901	0.106301	
92.437	0.394749	0.111799	0.383914	0.293686	18.5347	1.07695	1.69277	0.102395	
92.7731	0.398905	0.110586	0.386089	0.291445	18.3088	1.09557	1.71561	0.0987664	
93.1092	0.402935	0.10944	0.388162	0.28936	18.0876	1.113	1.73733	0.0950969	
93.4454	0.406849	0.108353	0.390143	0.287422	17.871	1.12945	1.75813	0.0917085	
93.7815	0.410653	0.10732	0.39204	0.285619	17.6591	1.14512	1.77821	0.0887458	
94.1176	0.414354	0.106336	0.393861	0.283943	17.4519	1.16011	1.79769	0.0861626	
94.4538	0.417959	0.105397	0.39561	0.282385	17.2494	1.1745	1.81661	0.0839284	
94.7899	0.421471	0.104499	0.397293	0.280936	17.0516	1.18834	1.83504	0.0820311	
95.1261	0.424897	0.103641	0.398914	0.279587	16.8585	1.20169	1.85303	0.0803003	
95.4622	0.428241	0.102818	0.400478	0.278331	16.6701	1.21463	1.87066	0.0784693	
95.7983	0.431506	0.10203	0.401986	0.277162	16.4863	1.22779	1.88856	0.0765772	
96.3025	0.436264	0.100906	0.404153	0.275555	16.2191	1.24538	1.91335	0.0766497	
96.8067	0.440862	0.0998486	0.406215	0.274107	15.9621	1.26291	1.93819	0.0734118	
97.3109	0.44531	0.098852	0.408179	0.272799	15.7151	1.27964	1.96232	0.0720909	
97.8151	0.449613	0.0979127	0.410055	0.271617	15.4777	1.29488	1.98506	0.0700636	
98.0672	0.451711	0.0974641	0.410961	0.271069	15.3626	1.30397	1.99794	0.071058	
98.3193	0.453775	0.0970282	0.411844	0.270547	15.2498	1.31206	2.00983	0.0692111	
98.5714	0.455804	0.0966046	0.412707	0.270049	15.1393	1.31994	2.02154	0.0698195	
98.8235	0.4578	0.0961928	0.413549	0.269576	15.0311	1.32795	2.03341	0.0676151	
99.1597	0.46041	0.0956618	0.414644	0.268978	14.8903	1.33745	2.04809	0.0688371	
99.4958	0.462963	0.0951512	0.415707	0.268417	14.7534	1.34755	2.06341	0.0689591	
99.8319	0.465458	0.09466	0.416738	0.26789	14.6202	1.35793	2.07904	0.065976	
100.336	0.469096	0.0939582	0.418228	0.267158	14.4275	1.3721	2.10116	0.0698328	
100.84	0.472608	0.0932958	0.419648	0.266489	14.2429	1.38743	2.12453	0.0512607	
101.849	0.479263	0.0920874	0.42232	0.265318	13.8968	1.41369	2.1671	0.06041	
102.857	0.485406	0.0910329	0.424759	0.264337	13.5798	1.44262	2.21266	0.063556	
103.866	0.491031	0.0901149	0.426967	0.263513	13.2898	1.47135	2.25836	0.0593526	
104.874	0.496137	0.0893253	0.428966	0.262822	13.0247	1.49983	2.30415	0.0600414	
105.882	0.500713	0.0886602	0.430765	0.262242	12.7826	1.52805	2.35	0.0643062	
106.891	0.504745	0.0881157	0.432369	0.261759	12.5617	1.55773	2.39766	0.0695466	
107.899	0.508221	0.0876842	0.43378	0.26136	12.3603	1.58705	2.4453	0.0685955	
108.908	0.511131	0.0873652	0.43501	0.261037	12.1768	1.61807	2.49498	0.0756031	
109.916	0.51346	0.0871526	0.436048	0.260782	12.0098	1.65139	2.54734	0.0768902	
110.924	0.515213	0.0870391	0.436899	0.260587	11.858	1.68542	2.60081	0.0798649	
111.933	0.516395	0.0870201	0.437567	0.260448	11.7201	1.72019	2.65541	0.0809238	
112.437	0.516775	0.0870447	0.437833	0.260398	11.656	1.73923	2.68453	0.0832575	
112.941	0.517016	0.0870905	0.438053	0.26036	11.595	1.75784	2.71332	0.0864147	
113.445	0.517122	0.0871567	0.438228	0.260334	11.5369	1.77698	2.74276	0.0888417	
113.95	0.517095	0.0872426	0.438358	0.26032	11.4817	1.79577	2.77195	0.087499	
114.286	0.517006	0.0873104	0.438421	0.260316	11.4463	1.80952	2.7927	0.0897793	
114.622	0.51686	0.0873862	0.438463	0.260317	11.4122	1.82281	2.81304	0.0910716	
114.958	0.51666	0.0874696	0.438488	0.260323	11.3791	1.83449	2.83183	0.0864573	
115.126	0.51654	0.0875144	0.438493	0.260327	11.363	1.84253	2.84344	0.103387	
115.294	0.516407	0.0875609	0.438493	0.260333	11.3472	1.85044	2.85493	0.102663	
115.462	0.516261	0.087609	0.438487	0.26034	11.3316	1.85846	2.86655	0.0954033	
115.714	0.516018	0.0876838	0.438468	0.260352	11.3088	1.86853	2.88204	0.0965528	
115.966	0.515749	0.0877616	0.438439	0.260366	11.2865	1.88058	2.89956	0.0990341	
116.471	0.515134	0.0879252	0.438348	0.260402	11.2437	1.90165	2.93164	0.104507	
116.975	0.514428	0.0880975	0.438214	0.260445	11.203	1.9246	2.96573	0.104042	
117.479	0.513644	0.0882744	0.438037	0.260496	11.1645	1.94758	2.99999	0.104339	
117.983	0.512799	0.0884515	0.43782	0.260554	11.1279	1.96884	3.03266	0.0987024	
118.319	0.512211	0.0885677	0.437655	0.260595	11.1046	1.98298	3.05447	0.0953002	
118.655	0.51161	0.0886807	0.437476	0.260638	11.0821	1.99321	3.07242	0.0751572	
118.992	0.511002	0.0887903	0.437288	0.260682	11.0605	1.99768	3.08465	0.05186	
119.328	0.510391	0.0888975	0.437096	0.260728	11.0396	1.99798	3.09271	0.0255843	
119.496	0.510085	0.0889508	0.437001	0.260751	11.0294	1.99803	3.09664	0.0364521	
119.664	0.509779	0.0890041	0.436905	0.260774	11.0194	1.9977	3.10018	0.0279371	
119.776	0.509574	0.0890397	0.436841	0.26079	11.0129	1.99762	3.10269	0.0350938	
119.888	0.50937	0.0890754	0.436778	0.260806	11.0064	1.99745	3.10511	0.0306319	
120	0.509165	0.0891111	0.436714	0.260821	11	1.99759	3.10783	0.0664063	
120	0.509165	0.0891111	0.436714	0.260821	11	1.99759	3.10783	0.0664063	
120.126	0.508935	0.0891513	0.436642	0.260839	10.9929	1.99847	3.11162	0.0383055	
120.252	0.508704	0.0891916	0.436569	0.260857	10.9859	1.99861	3.11467	0.0365558	
120.378	0.508474	0.0892319	0.436497	0.260875	10.979	1.99869	3.11767	0.0368668	
120.504	0.508243	0.0892723	0.436424	0.260894	10.9722	1.999	3.12088	0.0440597	
120.672	0.507935	0.0893261	0.436327	0.260918	10.9633	1.99914	3.1249	0.0358322	
120.84	0.507627	0.08938	0.436229	0.260943	10.9545	1.99919	3.12883	0.0357513	
121.008	0.507319	0.089434	0.436132	0.260967	10.9459	1.99939	3.13292	0.0477646	
121.261	0.506857	0.0895151	0.435985	0.261004	10.9333	1.99952	3.13887	0.0433646	
121.513	0.506394	0.0895964	0.435837	0.261042	10.921	1.99964	3.14482	0.0508518	
122.017	0.505469	0.0897594	0.435541	0.261118	10.8975	1.99968	3.15651	0.0476624	
122.521	0.504542	0.0899232	0.435244	0.261196	10.8753	1.99971	3.16818	0.0449654	
123.025	0.503615	0.0900877	0.434945	0.261274	10.8544	1.99973	3.17985	0.0426477	
123.529	0.502688	0.0902531	0.434645	0.261353	10.8346	1.99974	3.19151	0.0406558	
124.034	0.501761	0.0904193	0.434344	0.261434	10.816	1.99975	3.20317	0.0389472	
124.538	0.500833	0.0905864	0.434041	0.261515	10.7985	1.99976	3.21482	0.0374894	
125.042	0.499904	0.0907543	0.433737	0.261598	10.7819	1.99976	3.22648	0.0362564	
125.546	0.498975	0.0909231	0.433431	0.261681	10.7664	1.99976	3.23813	0.0352262	
126.05	0.498046	0.0910927	0.433124	0.261766	10.7517	1.99976	3.24977	0.034378	
126.555	0.497116	0.0912632	0.432816	0.261851	10.738	1.99976	3.26142	0.0336916	
127.059	0.496186	0.0914345	0.432506	0.261937	10.7251	1.99976	3.27307	0.0331466	
127.563	0.495255	0.0916068	0.432195	0.262024	10.713	1.99976	3.28471	0.0327228	
128.067	0.494324	0.0917799	0.431882	0.262112	10.7017	1.99975	3.29635	0.0324007	
128.571	0.493392	0.0919539	0.431568	0.262201	10.6911	1.99974	3.308	0.0321618	
129.076	0.49246	0.0921289	0.431253	0.262291	10.6812	1.99974	3.31964	0.0319897	
129.58	0.491527	0.0923047	0.430936	0.262382	10.672	1.99973	3.33128	0.0318699	
130.084	0.490594	0.0924815	0.430618	0.262474	10.6634	1.99972	3.34291	0.0317902	
130.588	0.48966	0.0926592	0.430299	0.262567	10.6554	1.99971	3.35455	0.0317403	
131.092	0.488726	0.0928378	0.429978	0.262661	10.648	1.9997	3.36619	0.0317121	
131.597	0.487791	0.0930174	0.429656	0.262756	10.6411	1.99968	3.37782	0.0316991	
132.101	0.486856	0.0931979	0.429332	0.262852	10.6348	1.99967	3.38946	0.0316959	
132.605	0.48592	0.0933794	0.429007	0.262949	10.6289	1.99965	3.40109	0.0316972	
133.109	0.484984	0.0935618	0.42868	0.263048	10.6236	1.99964	3.41272	0.0316967	
133.613	0.484048	0.0937451	0.428352	0.263147	10.6187	1.99962	3.42435	0.031684	
134.118	0.48311	0.0939294	0.428023	0.263247	10.6142	1.9996	3.43597	0.0316386	
134.622	0.482173	0.0941147	0.427692	0.263348	10.6102	1.99957	3.44759	0.0315157	
135.126	0.481235	0.0943009	0.42736	0.263451	10.6065	1.99954	3.45921	0.031218	
135.63	0.480297	0.094488	0.427027	0.263554	10.6033	1.9995	3.47081	0.0305372	
136.134	0.479358	0.0946761	0.426692	0.263659	10.6004	1.99944	3.4824	0.0290532	
136.639	0.478419	0.094865	0.426355	0.263765	10.5978	1.99934	3.49395	0.0259868	
137.143	0.477481	0.0950548	0.426017	0.263872	10.5956	1.99904	3.5053	0.0190815	
137.395	0.477011	0.0951501	0.425849	0.263925	10.5946	1.99875	3.51083	0.0334336	
137.647	0.476542	0.0952458	0.425679	0.26398	10.5937	1.99868	3.51658	0.0338715	
137.899	0.476072	0.0953418	0.42551	0.264034	10.5929	1.99862	3.52234	0.0341935	
138.151	0.475602	0.0954381	0.42534	0.264089	10.5921	1.99897	3.52851	0.0490026	
138.655	0.474661	0.0956314	0.424998	0.264199	10.5908	1.99905	3.54024	0.0405936	
139.16	0.47372	0.0958255	0.424655	0.264311	10.5898	1.9991	3.55193	0.0358481	
139.664	0.472779	0.0960203	0.42431	0.264424	10.5891	1.99909	3.56357	0.0352089	
140.168	0.471838	0.0962162	0.423964	0.264538	10.5886	1.99916	3.57528	0.0404136	
141.176	0.469958	0.0966092	0.423266	0.26477	10.5883	1.99898	3.59839	0.0358765	
142.185	0.468085	0.0970028	0.422564	0.265006	10.589	1.99866	3.62136	0.0308078	
143.193	0.466228	0.0973945	0.421857	0.265246	10.5906	1.99798	3.64396	0.0256741	
144.202	0.464396	0.0977815	0.421149	0.265488	10.5929	1.99611	3.66536	0.022837	
145.21	0.4626	0.0981617	0.420447	0.265732	10.5959	1.99201	3.6845	0.0236171	
146.218	0.460845	0.0985352	0.419755	0.265976	10.5996	1.98671	3.70236	0.0248084	
147.227	0.459135	0.0989023	0.419077	0.26622	10.6039	1.98126	3.72002	0.0254435	
148.235	0.457468	0.0992631	0.418411	0.266464	10.6087	1.9759	3.73772	0.02579	
149.244	0.455845	0.0996176	0.417759	0.266706	10.6139	1.97064	3.75544	0.0259573	
150.252	0.454265	0.0999653	0.417121	0.266946	10.6196	1.96539	3.77312	0.0260058	
151.261	0.452728	0.100306	0.416496	0.267185	10.6256	1.96012	3.79072	0.025956	
152.269	0.451235	0.100639	0.415885	0.267422	10.632	1.9548	3.8082	0.0258541	
153.277	0.449787	0.100965	0.415289	0.267656	10.6387	1.94944	3.82558	0.0257604	
154.286	0.448382	0.101283	0.414707	0.267888	10.6456	1.94408	3.84291	0.0257072	
155.294	0.447021	0.101593	0.414141	0.268117	10.6528	1.93877	3.86021	0.0256926	
156.303	0.445703	0.101896	0.41359	0.268342	10.6601	1.93351	3.87751	0.0257019	
157.311	0.444428	0.10219	0.413055	0.268564	10.6676	1.92833	3.89482	0.0257232	
158.319	0.443195	0.102477	0.412535	0.268783	10.6752	1.92322	3.91215	0.0257508	
159.328	0.442004	0.102755	0.41203	0.268997	10.683	1.91819	3.92949	0.0257834	
160.336	0.440854	0.103026	0.41154	0.269208	10.6907	1.91324	3.94685	0.0258212	
161.345	0.439744	0.103288	0.411066	0.269414	10.6986	1.90836	3.96424	0.0258652	
162.353	0.438675	0.103542	0.410607	0.269616	10.7065	1.90357	3.98165	0.0259165	
163.361	0.437646	0.103788	0.410163	0.269813	10.7143	1.89887	3.9991	0.0259763	
164.37	0.436654	0.104026	0.409735	0.270006	10.7222	1.89427	4.01659	0.0260459	
165.378	0.435701	0.104256	0.409321	0.270194	10.7301	1.88977	4.03413	0.0261269	
166.387	0.434785	0.104478	0.408922	0.270377	10.7379	1.88538	4.05173	0.0262212	
167.395	0.433905	0.104692	0.408537	0.270555	10.7456	1.88112	4.06941	0.0263307	
168.403	0.433059	0.104899	0.408167	0.270728	10.7533	1.87698	4.08716	0.0264577	
169.412	0.432247	0.105099	0.407811	0.270897	10.7609	1.873	4.10502	0.0266051	
170.42	0.431467	0.105292	0.407468	0.27106	10.7684	1.86917	4.12299	0.0267766	
171.429	0.430717	0.105478	0.407138	0.271219	10.7758	1.86553	4.1411	0.0269767	
172.437	0.429995	0.105658	0.40682	0.271373	10.7831	1.86209	4.15937	0.0272114	
173.445	0.429299	0.105833	0.406514	0.271523	10.7903	1.85887	4.17783	0.0274885	
174.454	0.428626	0.106004	0.406219	0.271669	10.7974	1.85591	4.19651	0.0278181	
175.462	0.427974	0.106171	0.405933	0.271812	10.8043	1.85324	4.21544	0.0282123	
176.471	0.427337	0.106334	0.405656	0.271951	10.8111	1.85089	4.23467	0.0286831	
177.479	0.426714	0.106497	0.405386	0.272088	10.8178	1.84891	4.25423	0.0292362	
178.487	0.426098	0.106659	0.405121	0.272224	10.8244	1.84734	4.27419	0.0298634	
179.496	0.425486	0.106822	0.40486	0.272358	10.8308	1.84622	4.29459	0.0305453	
180.504	0.424873	0.106987	0.4046	0.272493	10.8372	1.84559	4.31546	0.0312723	
181.513	0.424252	0.107157	0.40434	0.272629	10.8435	1.84543	4.3368	0.0320307	
182.521	0.423618	0.107332	0.404077	0.272767	10.8496	1.84573	4.3586	0.0328629	
183.529	0.422964	0.107515	0.403809	0.272909	10.8558	1.84661	4.38099	0.0340326	
184.538	0.422281	0.10771	0.403533	0.273057	10.8619	1.84837	4.40427	0.0355052	
185.546	0.42156	0.107918	0.403245	0.273212	10.868	1.85134	4.42879	0.0380587	
186.555	0.420791	0.108143	0.402939	0.273377	10.8741	1.85432	4.45335	0.0376818	
187.059	0.420386	0.108262	0.402779	0.273464	10.8772	1.85718	4.46702	0.0386363	
187.563	0.419966	0.108386	0.402613	0.273553	10.8803	1.85956	4.48022	0.0394577	
188.067	0.419531	0.108515	0.40244	0.273647	10.8834	1.8621	4.4936	0.0400243	
188.571	0.419078	0.108649	0.402262	0.273744	10.8866	1.86425	4.50661	0.039901	
188.908	0.418766	0.108742	0.402139	0.273811	10.8887	1.86674	4.51634	0.0424794	
189.244	0.418446	0.108838	0.402013	0.27388	10.8909	1.86891	4.52576	0.041327	
189.58	0.418118	0.108937	0.401883	0.27395	10.893	1.87077	4.53488	0.0423973	
189.832	0.417865	0.109012	0.401783	0.274005	10.8947	1.87303	4.5426	0.045975	
190.084	0.417608	0.10909	0.401681	0.274061	10.8963	1.87533	4.55035	0.0462483	
190.336	0.417346	0.109169	0.401576	0.274117	10.898	1.87786	4.55835	0.049033	
190.588	0.417079	0.109249	0.401468	0.274176	10.8997	1.88084	4.5668	0.0436531	
191.092	0.416531	0.109412	0.401246	0.274296	10.9031	1.88293	4.57985	0.0436374	
191.345	0.41625	0.109496	0.401132	0.274357	10.9049	1.88628	4.58869	0.0527941	
191.597	0.415966	0.109581	0.401014	0.27442	10.9066	1.88963	4.59754	0.0487958	
191.933	0.415581	0.109695	0.400852	0.274506	10.909	1.89277	4.60802	0.0477887	
192.269	0.415191	0.109809	0.400685	0.274594	10.9114	1.8963	4.61891	0.0491582	
192.605	0.414797	0.109923	0.400513	0.274684	10.9139	1.90008	4.63006	0.0499496	
192.941	0.414403	0.110036	0.400335	0.274775	10.9164	1.90402	4.64139	0.050697	
193.277	0.414011	0.110146	0.400152	0.274867	10.9189	1.90806	4.65283	0.0506948	
193.613	0.413625	0.110251	0.399963	0.27496	10.9215	1.91146	4.66365	0.0445748	
193.95	0.41325	0.11035	0.399772	0.275052	10.9241	1.91216	4.67177	0.0276483	
194.286	0.412891	0.110441	0.399581	0.275144	10.9267	1.90877	4.6758	0.0111497	
194.622	0.41255	0.110524	0.399397	0.275234	10.9294	1.9029	4.67733	0.00415854	
194.958	0.41223	0.1106	0.399222	0.275321	10.9321	1.89616	4.67797	0.00194089	
195.294	0.411931	0.110669	0.399055	0.275406	10.9348	1.88914	4.6783	0.00108598	
195.63	0.411654	0.11073	0.398898	0.275487	10.9375	1.88201	4.67849	0.000683892	
195.966	0.4114	0.110785	0.39875	0.275565	10.9403	1.87484	4.67862	0.000466336	
196.303	0.411169	0.110833	0.398612	0.275638	10.9431	1.86766	4.6787	0.000336419	
196.639	0.410962	0.110875	0.398484	0.275708	10.9458	1.86048	4.67877	0.00020292	
197.143	0.410695	0.110923	0.39831	0.275803	10.95	1.84973	4.67882	0.000116867	
197.647	0.410482	0.110956	0.39816	0.275887	10.9541	1.83902	4.67885	5.71222e-05	
198.655	0.410221	0.110971	0.39793	0.27602	10.9622	1.81774	4.67887	2.51444e-05	
199.664	0.410185	0.110919	0.397796	0.276101	10.9699	1.7967	4.67889	1.62208e-05	
200.672	0.410382	0.110797	0.397762	0.276126	10.9771	1.7759	4.67889	1.11638e-05	
201.681	0.410819	0.110603	0.39783	0.276093	10.9836	1.75534	4.6789	8.04564e-06	
202.689	0.411505	0.110334	0.398003	0.275999	10.9892	1.73501	4.67891	6.0023e-06	
203.697	0.412447	0.109989	0.398284	0.275843	10.9938	1.71492	4.67891	4.60056e-06	
204.706	0.413658	0.109564	0.398676	0.275622	10.9972	1.69506	4.67891	3.60435e-06	
205.714	0.415148	0.109058	0.399183	0.275337	10.9993	1.67543	4.67891	2.87649e-06	
206.723	0.416932	0.108468	0.399807	0.274985	11	1.65603	4.67892	2.33351e-06	
207.731	0.419028	0.107789	0.400551	0.274568	10.9992	1.63685	4.67892	1.92471e-06	
208.739	0.421461	0.107014	0.401418	0.274084	10.9967	1.61789	4.67892	1.61442e-06	
209.748	0.424267	0.106134	0.402413	0.273532	10.9924	1.59916	4.67892	1.37437e-06	
210.756	0.4275	0.105131	0.403539	0.27291	10.9863	1.58064	4.67892	1.1846e-06	
211.765	0.431246	0.103977	0.404801	0.272211	10.9783	1.56233	4.67892	1.03153e-06	
212.773	0.435645	0.102622	0.406205	0.271426	10.9681	1.54424	4.67892	9.05845e-07	
213.782	0.440925	0.100986	0.407761	0.270536	10.9558	1.52635	4.67892	8.0104e-07	
214.79	0.447446	0.0989409	0.409481	0.269512	10.941	1.50867	4.67892	7.12465e-07	
215.798	0.45575	0.0963073	0.411384	0.268313	10.9233	1.4912	4.67892	6.36724e-07	
216.807	0.466575	0.0928664	0.413498	0.266894	10.9023	1.47393	4.67892	5.71277e-07	
217.815	0.480749	0.0884412	0.41586	0.265225	10.8774	1.45686	4.67892	5.1419e-07	
218.824	0.498889	0.0830574	0.418508	0.263327	10.848	1.43999	4.67892	4.63959e-07	
219.832	0.520972	0.0771024	0.421475	0.261304	10.8139	1.42331	4.67892	5.92483e-07	
220.336	0.533246	0.074124	0.423082	0.260295	10.7951	1.41504	4.67892	8.97692e-07	
220.84	0.546119	0.0712698	0.424769	0.259318	10.7753	1.40682	4.67892	8.5901e-07	
221.345	0.559397	0.0686183	0.426533	0.258391	10.7545	1.39865	4.67892	8.2235e-07	
221.849	0.572886	0.0662249	0.428369	0.257529	10.7331	1.39053	4.67893	7.87568e-07	
222.353	0.586406	0.0641197	0.43027	0.256739	10.711	1.38246	4.67893	7.54539e-07	
222.857	0.599803	0.0623111	0.43223	0.256027	10.6886	1.37443	4.67893	7.23152e-07	
223.361	0.612946	0.0607913	0.434243	0.255393	10.666	1.36644	4.67893	6.93309e-07	
223.866	0.625729	0.0595427	0.436303	0.254835	10.6433	1.35851	4.67893	4.10016e-07	
224.874	0.649901	0.0577676	0.440539	0.253927	10.5983	1.34277	4.67893	2.56173e-07	
225.882	0.671835	0.0567996	0.444898	0.25326	10.5546	1.32722	4.67893	2.32303e-07	
226.891	0.691217	0.0564779	0.449347	0.252787	10.5129	1.31185	4.67893	2.10712e-07	
227.899	0.707812	0.0566808	0.453858	0.252471	10.4737	1.29666	4.67893	1.91222e-07	
228.908	0.72141	0.057324	0.458409	0.252279	10.4374	1.28164	4.67893	1.7369e-07	
229.916	0.731778	0.0583553	0.46298	0.252189	10.4039	1.2668	4.67893	1.58005e-07	
230.924	0.738616	0.0597525	0.467553	0.252188	10.3736	1.25212	4.67893	1.44085e-07	
231.933	0.741509	0.0615248	0.472108	0.252269	10.3463	1.23762	4.67893	1.31876e-07	
232.941	0.739854	0.0637223	0.476626	0.252434	10.322	1.22329	4.67893	1.95174e-07	
233.445	0.737048	0.0650129	0.478864	0.252552	10.3111	1.21618	4.67893	3.33579e-07	
233.95	0.732717	0.0664612	0.481084	0.252698	10.301	1.20912	4.67893	3.25197e-07	
234.454	0.726645	0.0681023	0.48328	0.252877	10.2917	1.2021	4.67893	3.17679e-07	
234.958	0.718539	0.0699888	0.485448	0.253096	10.2832	1.19512	4.67893	3.11038e-07	
235.462	0.707982	0.0722011	0.48758	0.253367	10.2756	1.18817	4.67893	3.05289e-07	
235.966	0.694357	0.07487	0.489668	0.253709	10.269	1.18127	4.67893	3.80555e-07	
236.303	0.683106	0.0770079	0.491028	0.253991	10.2652	1.1767	4.67893	4.96647e-07	
236.639	0.66962	0.0795544	0.492357	0.254334	10.2619	1.17214	4.67893	4.9318e-07	
236.975	0.653224	0.0826844	0.493646	0.254763	10.2593	1.16759	4.67893	6.87106e-07	
237.143	0.643618	0.0845544	0.494272	0.255021	10.2582	1.16533	4.67893	1.07829e-06	
237.311	0.632824	0.0866984	0.494883	0.255318	10.2574	1.16307	4.67893	1.31141e-06	
237.423	0.624839	0.088318	0.495281	0.255544	10.2569	1.16156	4.67893	1.66238e-06	
237.535	0.616104	0.0901254	0.495671	0.255797	10.2566	1.16006	4.67893	1.66067e-06	
237.647	0.606487	0.0921611	0.49605	0.256082	10.2564	1.15856	4.67893	1.65915e-06	
237.759	0.595818	0.0944786	0.496419	0.256408	10.2563	1.15706	4.67893	1.6578e-06	
237.871	0.583873	0.0971494	0.496774	0.256785	10.2564	1.15557	4.67893	1.65661e-06	
237.983	0.57035	0.100271	0.497115	0.257228	10.2566	1.15407	4.67893	1.90639e-06	
238.067	0.558928	0.102989	0.497359	0.257616	10.257	1.15295	4.67893	2.23989e-06	
238.151	0.546151	0.106116	0.497591	0.258066	10.2574	1.15183	4.67893	2.2391e-06	
238.235	0.531707	0.109755	0.497809	0.258595	10.2581	1.15071	4.67893	2.57247e-06	
238.298	0.519533	0.112904	0.497963	0.259059	10.2587	1.14988	4.67893	3.01728e-06	
238.361	0.505956	0.116496	0.498106	0.259597	10.2594	1.14904	4.67893	3.01673e-06	
238.424	0.49068	0.120631	0.498238	0.260229	10.2602	1.1482	4.67893	3.01625e-06	
238.487	0.473325	0.125431	0.498356	0.260982	10.2613	1.14737	4.67893	3.36203e-06	
238.538	0.457622	0.129854	0.498439	0.261697	10.2622	1.1467	4.67893	3.7944e-06	
238.588	0.43997	0.134898	0.498511	0.262543	10.2633	1.14603	4.67893	3.79406e-06	
238.639	0.420003	0.140672	0.498569	0.263558	10.2646	1.14537	4.67893	3.79376e-06	
238.689	0.3973	0.147296	0.498612	0.264791	10.2662	1.1447	4.67893	3.79349e-06	
238.739	0.371417	0.154885	0.498638	0.266313	10.2679	1.14403	4.67893	3.79325e-06	
238.79	0.341955	0.163529	0.498644	0.268219	10.2701	1.14337	4.67893	3.79304e-06	
238.84	0.308706	0.173256	0.498626	0.270634	10.2726	1.1427	4.67893	3.79285e-06	
238.891	0.271867	0.183994	0.498584	0.273717	10.2757	1.14204	4.67893	3.79268e-06	
238.941	0.232292	0.195547	0.498514	0.277658	10.2794	1.14137	4.67893	3.79253e-06	
238.992	0.191612	0.207629	0.498415	0.282663	10.2841	1.14071	4.67893	4.14626e-06	
239.034	0.158478	0.217876	0.498309	0.287797	10.2888	1.14015	4.67893	4.57077e-06	
239.076	0.127509	0.228127	0.498182	0.293923	10.2944	1.1396	4.67893	4.57067e-06	
239.118	0.0998795	0.23828	0.498035	0.301135	10.3011	1.13905	4.67893	4.57058e-06	
239.16	0.076359	0.248278	0.497867	0.30951	10.3091	1.13849	4.67893	4.5705e-06	
239.202	0.0572338	0.258095	0.497679	0.319104	10.3186	1.13794	4.67893	4.57043e-06	
239.244	0.042347	0.267719	0.497471	0.329954	10.3298	1.13739	4.67893	4.14579e-06	
239.294	0.02939	0.279012	0.497196	0.344654	10.3456	1.13673	4.67893	3.79192e-06	
239.345	0.0207109	0.290028	0.496894	0.361173	10.3646	1.13607	4.67893	3.79188e-06	
239.395	0.0151433	0.300771	0.496566	0.379449	10.3869	1.1354	4.67893	3.79184e-06	
239.445	0.0116834	0.311245	0.496213	0.399378	10.413	1.13474	4.67893	3.79182e-06	
239.496	0.00956947	0.321455	0.495835	0.420809	10.4431	1.13408	4.67893	3.7918e-06	
239.546	0.00827618	0.331405	0.495433	0.443553	10.4775	1.13342	4.67893	3.79178e-06	
239.597	0.00746735	0.341101	0.495008	0.467389	10.5164	1.13276	4.67893	3.79177e-06	
239.647	0.00694019	0.350547	0.494561	0.492071	10.56	1.1321	4.67893	3.79176e-06	
239.697	0.00657768	0.359749	0.494092	0.517337	10.6085	1.13144	4.67893	3.79175e-06	
239.748	0.00631418	0.36871	0.493602	0.542919	10.6617	1.13078	4.67893	3.79175e-06	
239.798	0.00611325	0.377435	0.493092	0.568549	10.7199	1.13013	4.67893	3.79175e-06	
239.849	0.00595446	0.38593	0.492563	0.593974	10.783	1.12947	4.67893	3.79175e-06	
239.899	0.00582595	0.3942	0.492014	0.618953	10.8507	1.12881	4.67893	3.79175e-06	
239.95	0.00572049	0.402247	0.491447	0.643275	10.9231	1.12815	4.67893	3.79174e-06	
240	0.00563334	0.410079	0.490863	0.666752	11	1.1275	4.67893	7.68349e-06	


==> autoph_MWE/result/autoph.txt <==

PSOPT results summary
=====================

Problem: 					Autophagy mono therapy
CPU time (seconds):				4.019093e+01
NLP solver used: 				IPOPT
Optimal (unscaled) cost function value: 	4.678933e+00
Phase 1 endpoint cost function value:		0.000000e+00
Phase 1 integrated part of the cost: 		3.107826e+00
Phase 1 initial time:				0.000000e+00
Phase 1 final time:				1.200000e+02
Phase 1 maximum relative local error:		1.449225e-02
Phase 2 endpoint cost function value:		0.000000e+00
Phase 2 integrated part of the cost: 		1.571107e+00
Phase 2 initial time:				1.200000e+02
Phase 2 final time:				2.400000e+02
Phase 2 maximum relative local error:		5.558261e-03
NLP solver reports: 				The problem solved!

